Optimal convergence behavior of adaptive FEM driven by simple (h-h/2)-type error estimators

For some Poisson-type model problem, we prove that adaptive FEM driven by the (h-h/2)-type error estimators from [Ferraz-Leite, Ortner, Praetorius, Numer. Math. 116 (2010)] leads to convergence with optimal algebraic convergence rates. Besides the implementational simplicity, another striking feature of these estimators is that they can provide guaranteed lower bounds for the energy error with known efficiency constant 1.

==> datanumerics/mybsp1-P1FEM-nvb3eta1T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  9.261020479721534e+00  1.022454704800697e+01               NaN  9.422007379781775e+00  1.037058749906429e+01               NaN  1.032915579831738e+01  9.898724782205862e-01    1.010231137850826e+00   8.144271163995755e-01   1.227856955967780e+00  1.004011141041522e+00    9.960048839325019e-01   1.065037775266663e+00   9.389338324169970e-01
        36  4.720566617658583e+00  3.496297714678848e+00               NaN  4.740081901812383e+00  3.522602014676826e+00               NaN  3.654633805885648e+00  9.566752513064906e-01    1.045286787375698e+00   5.646634410584641e-01   1.770966432899384e+00  9.638727713304164e-01    1.037481325071272e+00   6.556793838170053e-01   1.525135645074807e+00
        74  2.867565981272510e+00  1.402832717549162e+00               NaN  2.951282662580238e+00  1.566867681369965e+00               NaN  1.646017540798230e+00  8.522586684397444e-01    1.173352688604189e+00   7.022367580606997e-01   1.424021156001011e+00  9.519143280879733e-01    1.050514705465787e+00   9.089303291977908e-01   1.100194335997772e+00
       150  1.948088052621813e+00  9.939875066310147e-01               NaN  2.007829206163238e+00  1.106499988112423e+00               NaN  1.165859572143280e+00  8.525791016183011e-01    1.172911695937510e+00   6.974798105712198e-01   1.433733256280240e+00  9.490851338796041e-01    1.053646258173142e+00   9.018900210319398e-01   1.108782641652696e+00
       306  1.292344236185755e+00  5.354219049851903e-01               NaN  1.334846974371576e+00  6.311413760199679e-01               NaN  6.787964323859266e-01  7.887812596527888e-01    1.267778598644936e+00   7.002573404650176e-01   1.428046436951212e+00  9.297947748510490e-01    1.075506151516282e+00   9.040195714478998e-01   1.106170741855041e+00
       603  9.317579819170276e-01  3.893639085125980e-01               NaN  9.767535182038772e-01  4.873179164670300e-01               NaN  5.196793214872435e-01  7.492387947981025e-01    1.334687961892670e+00   7.012383713988242e-01   1.426048603137915e+00  9.377281263999497e-01    1.066407172662208e+00   9.274595852968939e-01   1.078214097792612e+00
      1067  6.744923248395270e-01  2.670332486002427e-01               NaN  7.043776766250546e-01  3.354322150871612e-01               NaN  3.635569060597426e-01  7.345019284446261e-01    1.361466813460367e+00   6.904491974689844e-01   1.448332482195290e+00  9.226401960633922e-01    1.083846123620754e+00   9.115867689407359e-01   1.096988278101053e+00
      1990  4.920403281401541e-01  1.898948910519393e-01               NaN  5.150767577494237e-01  2.434346965923636e-01               NaN  2.651690934113229e-01  7.161275418978773e-01    1.396399302489896e+00   6.895435023902360e-01   1.450234824247631e+00  9.180357086893022e-01    1.089282247449525e+00   9.114441884856012e-01   1.097159883877846e+00
      3656  3.637641736098605e-01  1.380972729562751e-01               NaN  3.808525843983799e-01  1.783120126038080e-01               NaN  1.939591402507463e-01  7.119915708934669e-01    1.404511009512537e+00   6.931209345156747e-01   1.442749670659941e+00  9.193277118742124e-01    1.087751393854236e+00   9.147879024138412e-01   1.093149567633449e+00
      6682  2.662491444271365e-01  9.885021582403412e-02               NaN  2.789549706480509e-01  1.292231941623886e-01               NaN  1.408526929230420e-01  7.017985511859767e-01    1.424910322641860e+00   6.929556039875282e-01   1.443093892661554e+00  9.174350271953450e-01    1.089995444208252e+00   9.153356756848976e-01   1.092495383457825e+00
     12671  1.953304645018941e-01  7.057110608261756e-02               NaN  2.042832186795065e-01  9.250904866691308e-02               NaN  1.008181530960301e-01  6.999841190841692e-01    1.428603839339040e+00   6.935680967363516e-01   1.441819490696864e+00  9.175832508932934e-01    1.089819369551996e+00   9.160722944073739e-01   1.091616901968333e+00
     21623  1.471903136937971e-01  5.521440254498362e-02               NaN  1.545500085872337e-01  7.259026764956313e-02               NaN  7.949029560206554e-02  6.946055757723070e-01    1.439665955586573e+00   6.895388584644625e-01   1.450244591330074e+00  9.131965996573408e-01    1.095054449803285e+00   9.119635694792889e-01   1.096535029980395e+00
     37645  1.119100981454347e-01  4.101120512994447e-02               NaN  1.173365233925427e-01  5.409166850022614e-02               NaN  5.895897008654204e-02  6.955888997000250e-01    1.437630762122934e+00   6.925925343118704e-01   1.443850388877720e+00  9.174459530217115e-01    1.089982463497046e+00   9.167504874956309e-01   1.090809346316018e+00
     66154  8.470603171699834e-02  3.117057057068114e-02               NaN  8.889859010467012e-02  4.122441003894239e-02               NaN  4.506732096862347e-02  6.916446307598924e-01    1.445829195408234e+00   6.901430240033377e-01   1.448975017090318e+00  9.147295457753841e-01    1.093219306863358e+00   9.143744835414320e-01   1.093643816619789e+00
    113347  6.441908904072134e-02  2.420015110161914e-02               NaN  6.772647480166490e-02  3.197973842240583e-02               NaN  3.501864327680030e-02  6.910647825597410e-01    1.447042339932222e+00   6.898829740052320e-01   1.449521205305780e+00  9.132203714925835e-01    1.095025944685818e+00   9.129363563801854e-01   1.095366607991190e+00
    202182  4.892036279310934e-02  1.772344223870984e-02               NaN  5.127572999460233e-02  2.345461565361494e-02               NaN  2.559157605613671e-02  6.925498531169935e-01    1.443939372016687e+00   6.918001499711313e-01   1.445504167701799e+00  9.164975069204723e-01    1.091110442144142e+00   9.163233636308559e-01   1.091317802961590e+00
    328897  3.778888548422865e-02  1.410063662718981e-02               NaN  3.973041392782094e-02  1.869047559662091e-02               NaN  2.049045866677668e-02  6.881562221958771e-01    1.453158407561938e+00   6.877905441298331e-01   1.453931009280104e+00  9.121550620497203e-01    1.096304829743401e+00   9.120670559128861e-01   1.096410613141928e+00
    555968  2.907752324396478e-02  1.063659376072767e-02               NaN  3.052088963424241e-02  1.411238721453743e-02               NaN  1.542969872153713e-02  6.893584866878096e-01    1.450624050201722e+00   6.891332483150583e-01   1.451098176506526e+00  9.146249365737151e-01    1.093344342595894e+00   9.145720653325471e-01   1.093407548629195e+00
    948301  2.249551037887511e-02  8.239323047551343e-03               NaN  2.361368947153310e-02  1.092907990335239e-02               NaN  1.195487067117705e-02  6.892021899840524e-01    1.450953021526439e+00   6.890596921566303e-01   1.451253079207381e+00  9.141947415376213e-01    1.093858840533319e+00   9.141611353155276e-01   1.093899052769121e+00
   1575438  1.732793176931981e-02  6.487845003672881e-03               NaN  1.822417214208584e-02  8.599730440768052e-03               NaN  9.431932557394296e-03  6.878595626287259e-01    1.453785124653058e+00   6.877657517330606e-01   1.453983420198169e+00  9.117675925307770e-01    1.096770721170642e+00   9.117449345307862e-01   1.096797977292446e+00
   2742453  1.328949189080003e-02  4.811898056113271e-03               NaN  1.393058793152635e-02  6.372209060035429e-03               NaN  6.957403065848453e-03  6.916227233884519e-01    1.445874992511412e+00   6.915785125114271e-01   1.445967423667572e+00  9.158890177449193e-01    1.091835343175287e+00   9.158787048338750e-01   1.091847637380523e+00


==> datanumerics/mybsp1-P1FEM-nvb3eta1T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  9.261020479721534e+00  1.022454704800697e+01               NaN  9.422007379781775e+00  1.037058749906429e+01               NaN  1.032915579831738e+01  9.898724782205862e-01    1.010231137850826e+00   8.144271163995755e-01   1.227856955967780e+00  1.004011141041522e+00    9.960048839325019e-01   1.065037775266663e+00   9.389338324169970e-01
        48  4.583788276218712e+00  3.401057245927512e+00               NaN  4.600870802191172e+00  3.424045497263605e+00               NaN  3.550135071647191e+00  9.580078440084506e-01    1.043832789318141e+00   5.639276050447470e-01   1.773277262993095e+00  9.644831613899459e-01    1.036824736845452e+00   6.490539194165871e-01   1.540704046435567e+00
       192  2.363133629747999e+00  9.610507793312381e-01               NaN  2.427417051699372e+00  1.109761952532212e+00               NaN  1.162384219116799e+00  8.267926934361362e-01    1.209493030041203e+00   7.170313724945939e-01   1.394639116725035e+00  9.547290252920242e-01    1.047417616421716e+00   9.295785456838467e-01   1.075756324888445e+00
       768  1.184809068939074e+00  3.891138782367336e-01               NaN  1.219467611487757e+00  4.844980246232251e-01               NaN  5.088291710701508e-01  7.647239984656611e-01    1.307661328801497e+00   7.273739735229179e-01   1.374808607952608e+00  9.521820920845530e-01    1.050219289265105e+00   9.455796740723602e-01   1.057552343202626e+00
      3072  5.928183382392872e-01  1.806058440913917e-01               NaN  6.104682723763679e-01  2.320698178250695e-01               NaN  2.439586319965773e-01  7.403133990927018e-01    1.350779279728774e+00   7.299815643976530e-01   1.369897609435046e+00  9.512670895298566e-01    1.051229471729363e+00   9.495855947571199e-01   1.053090954118544e+00
     12288  2.964616311350377e-01  8.844856839123054e-02               NaN  3.053272495448530e-01  1.147099813871287e-01               NaN  1.206182943110892e-01  7.332931450938196e-01    1.363711097929406e+00   7.306384628297106e-01   1.368665969386653e+00  9.510164444149556e-01    1.051506528486138e+00   9.505939540286017e-01   1.051973869349806e+00
     49152  1.482374123032366e-01  4.398870989640206e-02               NaN  1.526753305471402e-01  5.718769753774477e-02               NaN  6.013723408309517e-02  7.314721165196966e-01    1.367106110288857e+00   7.308037908866496e-01   1.368356339239493e+00  9.509532390319972e-01    1.051576417172656e+00   9.508474831001297e-01   1.051693376459928e+00
    196608  7.411953323708265e-02  2.196479096548032e-02               NaN  7.633913263816179e-02  2.857288936773604e-02               NaN  3.004707148499125e-02  7.310127037322723e-01    1.367965282811613e+00   7.308453286815022e-01   1.368278568331376e+00  9.509375774610322e-01    1.051593736226055e+00   9.509111302249462e-01   1.051622983699267e+00
    786432  3.705987018393711e-02  1.097869663980444e-02               NaN  3.816975003370952e-02  1.428382370006143e-02               NaN  1.502084078912095e-02  7.308976104557283e-01    1.368180694114571e+00   7.308557483019996e-01   1.368259061139362e+00  9.509336994242482e-01    1.051598024768140e+00   9.509270871046386e-01   1.051605337108208e+00
   3145728  1.852994805134347e-02  5.488885887104891e-03               NaN  1.908489800344977e-02  7.141584228883639e-03               NaN  7.510083470927710e-03  7.308688256732327e-01    1.368234579001040e+00   7.308583589849278e-01   1.368254173611528e+00  9.509327368370047e-01    1.051599089254412e+00   9.509310837254404e-01   1.051600917368610e+00


==> datanumerics/mybsp1-P1FEM-nvb5eta2T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  9.266139751687467e+00  1.022998535448553e+01               NaN  9.431454887065163e+00  1.037996125917294e+01               NaN  1.032915579831738e+01  9.903989787966981e-01    1.009694094409272e+00   8.250524647970869e-01   1.212044133758136e+00  1.004918646000463e+00    9.951054286632660e-01   1.079243312498507e+00   9.265751183437457e-01
        44  4.520003519102858e+00  3.479889782937072e+00               NaN  4.559538629671814e+00  3.531089577475647e+00               NaN  3.625320146205644e+00  9.598848219182012e-01    1.041791657879988e+00   6.145307133852898e-01   1.627257968102620e+00  9.740076558952671e-01    1.026685975153698e+00   7.706138206762639e-01   1.297666838005104e+00
        72  3.127465010187311e+00  1.614646924466013e+00               NaN  3.194900639775352e+00  1.741676605681604e+00               NaN  1.808074597999264e+00  8.930200812802254e-01    1.119795647334614e+00   7.311196699353544e-01   1.367765143137812e+00  9.632769619178698e-01    1.038123031624275e+00   9.133947469136203e-01   1.094816894205950e+00
       132  2.463761941073558e+00  1.046475604728226e+00               NaN  2.546628725528076e+00  1.228945139008863e+00               NaN  1.273702597670905e+00  8.216012173028563e-01    1.217135489748651e+00   7.213857043532769e-01   1.386220982707858e+00  9.648603537875438e-01    1.036419411445932e+00   9.476824600174131e-01   1.055205770065245e+00
       253  1.593916282197846e+00  6.984023872704087e-01               NaN  1.661851142343217e+00  8.419893106192367e-01               NaN  8.787469845972031e-01  7.947707355041905e-01    1.258224485789119e+00   7.123431795750368e-01   1.403817750591184e+00  9.581703554922406e-01    1.043655748967802e+00   9.436446710636974e-01   1.059720921088631e+00
       423  1.244636900751113e+00  4.716963105750992e-01               NaN  1.294453683849820e+00  5.907509918156684e-01               NaN  6.100415469839121e-01  7.732199764216038e-01    1.293293022029662e+00   7.251653675365308e-01   1.378995805325223e+00  9.683782928169112e-01    1.032654291631326e+00   9.626065607192542e-01   1.038846025787322e+00
       816  8.478235129154299e-01  3.205776161536779e-01               NaN  8.849958106853399e-01  4.088800360217110e-01               NaN  4.252132714472578e-01  7.539219438343456e-01    1.326397259262855e+00   7.205369425739638e-01   1.387853891887506e+00  9.615881334795714e-01    1.039946277603731e+00   9.571092716654122e-01   1.044812781157115e+00
      1513  6.306072753532246e-01  2.241475957672355e-01               NaN  6.559156952934309e-01  2.877533810263223e-01               NaN  2.986885947424688e-01  7.504390850962921e-01    1.332553194336467e+00   7.273686704047927e-01   1.374818631442406e+00  9.633892491758014e-01    1.038002033815013e+00   9.604732272076514e-01   1.041153435278215e+00
      2829  4.554044142836796e-01  1.594290380558312e-01               NaN  4.743015214640413e-01  2.073315482251823e-01               NaN  2.160529085103061e-01  7.379166480798665e-01    1.355166606692098e+00   7.227760988819139e-01   1.383554328300193e+00  9.596332197272512e-01    1.042064800845704e+00   9.576299044272010e-01   1.044244749852650e+00
      5218  3.459875085832928e-01  1.148989288997088e-01               NaN  3.591058592193333e-01  1.498379988263378e-01               NaN  1.555939396392707e-01  7.384537544719979e-01    1.354180940843087e+00   7.291845196333151e-01   1.371394994099532e+00  9.630066516325931e-01    1.038414426634221e+00   9.618779165996896e-01   1.039632974977817e+00
      9871  2.393932839622200e-01  8.173955805890512e-02               NaN  2.492603171938760e-01  1.072516511436571e-01               NaN  1.117275049104393e-01  7.315974533256382e-01    1.366871898547867e+00   7.238493022619914e-01   1.381503024006588e+00  9.599395531980239e-01    1.041732259774603e+00   9.589467342480497e-01   1.042810788426264e+00
     19294  1.778318722225189e-01  5.845052515231257e-02               NaN  1.845808362036002e-01  7.656614268744959e-02               NaN  7.955020065880336e-02  7.347627619823507e-01    1.360983506161980e+00   7.306196500420420e-01   1.368701211283404e+00  9.624883665076771e-01    1.038973596770246e+00   9.619836302241683e-01   1.039518728366483e+00
     37186  1.249262282517726e-01  4.159648919430612e-02               NaN  1.299070034575671e-01  5.476801032904464e-02               NaN  5.692303025951802e-02  7.307497335377859e-01    1.368457563656835e+00   7.286017900908370e-01   1.372491824203900e+00  9.621415107268813e-01    1.039348150818810e+00   9.618818085336626e-01   1.039628768449677e+00
     73375  9.118207898256418e-02  2.970607409273068e-02               NaN  9.461763120788284e-02  3.899712099387984e-02               NaN  4.050744326134230e-02  7.333485330356619e-01    1.363608100312885e+00   7.320390024055923e-01   1.366047432874269e+00  9.627149445666493e-01    1.038729070992176e+00   9.625571332330841e-01   1.038899370722183e+00
    143044  6.413752204873065e-02  2.114830750020005e-02               NaN  6.663651851953659e-02  2.782183990997216e-02               NaN  2.891713896365823e-02  7.313416284639466e-01    1.367350033253710e+00   7.306047383227610e-01   1.368729146618575e+00  9.621228415763197e-01    1.039368318458819e+00   9.620333845843418e-01   1.039464966625937e+00
    283580  4.645615949035411e-02  1.507254409222220e-02               NaN  4.819996936781729e-02  1.980514776206653e-02               NaN  2.055700022499309e-02  7.332073710782513e-01    1.363870631209565e+00   7.328109884061001e-01   1.364608358527823e+00  9.634259641631729e-01    1.037962476824667e+00   9.633791282117606e-01   1.038012938744288e+00
    554408  3.275275576481601e-02  1.074174621613277e-02               NaN  3.401713143681823e-02  1.413532216724557e-02               NaN  1.469132452341269e-02  7.311625441949967e-01    1.367684939469911e+00   7.309197518080714e-01   1.368139248564985e+00  9.621543751701186e-01    1.039334254259552e+00   9.621249404438921e-01   1.039366051085459e+00
   1095300  2.367586478510851e-02  7.662208892569162e-03               NaN  2.455857730984667e-02  1.006412396954301e-02               NaN  1.044704800301197e-02  7.334329171609132e-01    1.363451212240318e+00   7.333214874786461e-01   1.363658391407929e+00  9.633461975709733e-01    1.038048421763066e+00   9.633329860977269e-01   1.038062657908979e+00
   2147564  1.667914082762441e-02  5.460108044740889e-03               NaN  1.731992362242899e-02  7.183230150795200e-03               NaN  7.466477182571015e-03  7.312830282916299e-01    1.367459603617668e+00   7.312192519308837e-01   1.367578872355131e+00  9.620641669625672e-01    1.039431707717796e+00   9.620564112149758e-01   1.039440087236782e+00


==> datanumerics/mybsp1-P1FEM-nvb5eta2T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  9.266139751687467e+00  1.022998535448553e+01               NaN  9.431454887065163e+00  1.037996125917294e+01               NaN  1.032915579831738e+01  9.903989787966981e-01    1.009694094409272e+00   8.250524647970869e-01   1.212044133758136e+00  1.004918646000463e+00    9.951054286632660e-01   1.079243312498507e+00   9.265751183437457e-01
        72  4.243590624055503e+00  3.351137685927845e+00               NaN  4.287991948888595e+00  3.407189070070439e+00               NaN  3.492384577248295e+00  9.595557453092006e-01    1.042148937035197e+00   5.875651012662170e-01   1.701939066573178e+00  9.756053477807469e-01    1.025004631508780e+00   7.757777509736831e-01   1.289028976075808e+00
       432  2.048262789210336e+00  7.918823525428145e-01               NaN  2.103139728220308e+00  9.246047388066007e-01               NaN  9.563218140289795e-01  8.280500778358465e-01    1.207656428960859e+00   7.273365639110712e-01   1.374879319448412e+00  9.668343074924173e-01    1.034303388130280e+00   9.498738763040584e-01   1.052771346750772e+00
      2592  8.963994992191039e-01  2.715181855055335e-01               NaN  9.186248348555371e-01  3.377301438624021e-01               NaN  3.492913512150300e-01  7.773401332756794e-01    1.286438146176811e+00   7.496449997646466e-01   1.333964743730637e+00  9.669009630143673e-01    1.034232086068510e+00   9.632966553513201e-01   1.038101808456185e+00
     15552  3.888802612348597e-01  1.098696762320181e-01               NaN  3.980867829050894e-01  1.389840814660410e-01               NaN  1.434465708858682e-01  7.659275195880056e-01    1.305606567757093e+00   7.599335582792210e-01   1.315904514421472e+00  9.688909299659889e-01    1.032107917487785e+00   9.681913033426469e-01   1.032853731021478e+00
     93312  1.684480049219413e-01  4.687881651867188e-02               NaN  1.723700531424962e-01  5.945021695801773e-02               NaN  6.139451750257650e-02  7.635668203875786e-01    1.309643076806835e+00   7.623413047092309e-01   1.311748417438061e+00  9.683310395838330e-01    1.032704683751311e+00   9.681866760884005e-01   1.032858667338957e+00
    559872  7.294584871834579e-02  2.024261596325605e-02               NaN  7.463577188818291e-02  2.567421081827140e-02               NaN  2.653387015028169e-02  7.628972271518089e-01    1.310792547684814e+00   7.626484952510481e-01   1.311220052523438e+00  9.676014344254579e-01    1.033483379025559e+00   9.675715299482249e-01   1.033515320622869e+00
   3359232  3.158730912135618e-02  8.761747727304580e-03               NaN  3.231820908678931e-02  1.111200991207739e-02               NaN  1.148974728569869e-02  7.625709695295337e-01    1.311353355894137e+00   7.625203550611781e-01   1.311440400721852e+00  9.671239615433949e-01    1.033993613811553e+00   9.671177943075230e-01   1.034000207509387e+00


==> datanumerics/mybsp1-P2FEM-nvb3eta3T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  7.008305234902790e+00  8.621531718243697e+00  1.005632439959874e+01  7.042167543332284e+00  8.649080333276995e+00  1.007995247373527e+01  8.617915100378029e+00  1.000419662740180e+00    9.995805133027564e-01   1.040133317314603e+00   9.614152179855002e-01  1.003616330926444e+00    9.963966997995083e-01   1.306400883355275e+00   7.654618216666119e-01
        36  1.852551978235486e+00  8.490801102946032e-01  3.467863237173702e+00  1.926321588220709e+00  9.998515204163247e-01  3.507825745518412e+00  9.593661641268852e-01  8.850427939235768e-01    1.129888867369672e+00   7.903761332015806e-01   1.265220390637676e+00  1.042200108575108e+00    9.595086315690334e-01   1.072034809141914e+00   9.328055315670459e-01
        68  8.785966797473478e-01  4.687376149651321e-01  1.353177010507554e+00  9.198415846136004e-01  5.421174843192169e-01  1.380313166237125e+00  5.312312587940007e-01  8.823607557078974e-01    1.133323296090751e+00   7.310882215856328e-01   1.367823978659010e+00  1.020492441559125e+00    9.799190658111923e-01   1.042612680334838e+00   9.591289448722673e-01
       117  5.266599330668911e-01  3.033529242940287e-01  7.377409923440017e-01  5.492407053651647e-01  3.410537553080750e-01  7.540268159135415e-01  3.364197574770215e-01  9.017095980599432e-01    1.109004497846681e+00   7.212512672269464e-01   1.386479366399981e+00  1.013774452088683e+00    9.864127054491231e-01   1.034988479520533e+00   9.661943294897911e-01
       232  3.368962413566180e-01  1.999393052117135e-01  4.531079131066394e-01  3.494685040443077e-01  2.204651529092352e-01  4.625320948848886e-01  2.182758803266763e-01  9.159935807496460e-01    1.091710707384656e+00   7.181192954060449e-01   1.392526292493745e+00  1.010029841956346e+00    9.900697568134037e-01   1.029883917767936e+00   9.709832173778350e-01
       294  1.908958477485419e-01  8.191643741222296e-02  2.947752958123934e-01  1.988632596612123e-01  9.907408376441787e-02  2.999964106064141e-01  9.668323527706600e-02  8.472662005721499e-01    1.180266602544408e+00   7.376673313622547e-01   1.355624625741924e+00  1.024728676905571e+00    9.758680737029382e-01   1.039661039080425e+00   9.618519521367225e-01
       444  1.291705941217932e-01  4.975630891828610e-02  1.933450616931486e-01  1.342819546225106e-01  6.182468138726537e-02  1.967966306433937e-01  6.079736859392611e-02  8.183957639781295e-01    1.221902707730442e+00   7.320077028946549e-01   1.366105842937984e+00  1.016897323306882e+00    9.833834518789633e-01   1.023671158111415e+00   9.768762088060717e-01
       760  8.102823080391175e-02  3.556134184350131e-02  1.164116292458742e-01  8.421691272890074e-02  4.232638935800732e-02  1.186531989710103e-01  4.157637494595277e-02  8.553256961370319e-01    1.169145279413878e+00   7.386333564800905e-01   1.353851665683548e+00  1.018039437373497e+00    9.822802175325956e-01   1.030354795349887e+00   9.705394729205111e-01
      1152  5.398968446705978e-02  1.902954313403579e-02  7.488775742505208e-02  5.637691330810739e-02  2.501187392394464e-02  7.662666988360260e-02  2.461460588434352e-02  7.730996475608740e-01    1.293494316230767e+00   7.218290287793713e-01   1.385369609879810e+00  1.016139524697968e+00    9.841168222417432e-01   1.019185303164336e+00   9.811758439758008e-01
      1728  3.504754481632252e-02  1.256596554503334e-02  4.998239190025559e-02  3.668761589271887e-02  1.659982687616074e-02  5.114577462811837e-02  1.618103119034999e-02  7.765862012878019e-01    1.287687056944502e+00   7.264928655568094e-01   1.376476008795441e+00  1.025881891016964e+00    9.747710811121663e-01   1.030718330407943e+00   9.701971629865309e-01
      2784  2.102305073442623e-02  7.381383312777396e-03  3.050897398140195e-02  2.202622003674211e-02  9.882840003504549e-03  3.120870391930084e-02  9.644096794207331e-03  7.653783936730062e-01    1.306543284036355e+00   7.259793373158114e-01   1.377449671911235e+00  1.024755372575752e+00    9.758426515847107e-01   1.028218913762446e+00   9.725555391125926e-01
      4344  1.462830015934921e-02  4.816477962165153e-03  1.954366736767686e-02  1.532371379036742e-02  6.635322052252110e-03  2.006947864184517e-02  6.506338732561126e-03  7.402747013556141e-01    1.350849891491319e+00   7.190958791439831e-01   1.390635141993036e+00  1.019824255236741e+00    9.805611063524482e-01   1.021165799189190e+00   9.792729063135531e-01
      6422  9.243087056825394e-03  3.012894394573378e-03  1.283009164939615e-02  9.678220420471745e-03  4.160627933381553e-03  1.314703555555731e-02  4.070384615454583e-03  7.401989441326777e-01    1.350988147074084e+00   7.195917163981094e-01   1.389676919858756e+00  1.022170710252867e+00    9.783101687120520e-01   1.023628868558156e+00   9.769165668496252e-01
     10648  6.230961027365210e-03  2.069086686118869e-03  7.929739319999901e-03  6.540807716042419e-03  2.870263048636934e-03  8.175454478917290e-03  2.793482211147590e-03  7.406836806986030e-01    1.350103999938021e+00   7.190013144718964e-01   1.390818041458653e+00  1.027485708404709e+00    9.732495467529337e-01   1.029385359226916e+00   9.714534902177112e-01
     16130  3.860003524517595e-03  1.216728217117194e-03  5.198037049218708e-03  4.036980145387841e-03  1.696469581011273e-03  5.330775801890172e-03  1.673420796254108e-03  7.270904125494291e-01    1.375344775202930e+00   7.164028658221351e-01   1.395862646155683e+00  1.013773454237427e+00    9.864136763693543e-01   1.014221111486278e+00   9.859782927753910e-01
     24258  2.560383091072756e-03  8.053976083953670e-04  3.375772823729771e-03  2.681882745323707e-03  1.133842490923116e-03  3.468829145986615e-03  1.118316765642866e-03  7.201873683190135e-01    1.388527547121655e+00   7.125756458837801e-01   1.403359777697340e+00  1.013883119485671e+00    9.863069823149694e-01   1.014195476150019e+00   9.860032148793381e-01
     40166  1.666970730818487e-03  5.278875852542360e-04  2.124525439600667e-03  1.748575630683909e-03  7.465859772870514e-04  2.189139936670681e-03  7.312409167531271e-04  7.219065196709380e-01    1.385220901531439e+00   7.151583496240813e-01   1.398291721722390e+00  1.020984958831434e+00    9.794463584894999e-01   1.021405486374250e+00   9.790431061318901e-01
     58034  1.057494356111966e-03  3.276086284597783e-04  1.419249474535654e-03  1.106638036989321e-03  4.622562548459430e-04  1.456235730461461e-03  4.561309199060250e-04  7.182337661460755e-01    1.392304354285424e+00   7.153160306957435e-01   1.397983488539132e+00  1.013428896557111e+00    9.867490490919169e-01   1.013544139981118e+00   9.866368523610918e-01
     91578  7.000447196331256e-04  2.174295221506213e-04  8.974344004597243e-04  7.333454241931264e-04  3.082344867165610e-04  9.236457139115990e-04  3.046943589312573e-04  7.135987778483158e-01    1.401347691507065e+00   7.105585893770472e-01   1.407343482930392e+00  1.011618619385410e+00    9.885148225203009e-01   1.011720526842702e+00   9.884152525013226e-01
    149056  4.654411167121288e-04  1.436868685264833e-04  5.764746367471767e-04  4.875149949665799e-04  2.041601170110825e-04  5.944396050094707e-04  2.023738800944335e-04  7.100069853848474e-01    1.408436847220548e+00   7.082124401770500e-01   1.412005696694631e+00  1.008826420266368e+00    9.912508038161439e-01   1.008871520965602e+00   9.912064908353139e-01
    212492  3.026630252192755e-04  9.356273607753463e-05  3.840078656494206e-04  3.170310744779482e-04  1.328825832533181e-04  3.954312029043485e-04  1.310387835359997e-04  7.140079719362670e-01    1.400544586761646e+00   7.123874227268382e-01   1.403730565837692e+00  1.014070641283173e+00    9.861245945693008e-01   1.014136530092954e+00   9.860605257048991e-01
    343368  1.952157808563954e-04  6.002616243478968e-05  2.423896399141400e-04  2.044101641497017e-04  8.530799662975485e-05  2.498540607035236e-04  8.468587313029240e-05  7.088096304142389e-01    1.410816045791569e+00   7.078910257903009e-01   1.412646810833043e+00  1.007346248866152e+00    9.927073249397412e-01   1.007365391913059e+00   9.926884604412785e-01
    534806  1.271014826168605e-04  3.901030087948299e-05  1.600888377250305e-04  1.331127941732639e-04  5.555207164379552e-05  1.649019862019884e-04  5.529988231709481e-05  7.054318968672337e-01    1.417571284259926e+00   7.049982089826142e-01   1.418443319796661e+00  1.004560395359517e+00    9.954603074333974e-01   1.004565935530326e+00   9.954548174800335e-01
    794014  8.604149644433555e-05  2.638745841447657e-05  1.034349164915931e-04  9.011026130814019e-05  3.759013227186800e-05  1.068433527752866e-04  3.735490460428548e-05  7.063987632684064e-01    1.415631017490946e+00   7.059550046657744e-01   1.416520873697096e+00  1.006297102618100e+00    9.937423027436761e-01   1.006304955516436e+00   9.937345478804682e-01
   1258516  5.420668248834153e-05  1.652148797818747e-05  6.734412545908518e-05  5.667928263973056e-05  2.339094310146435e-05  6.934989465032946e-05  2.330186967824335e-05  7.090198428846834e-01    1.410397762538562e+00   7.088026874485377e-01   1.410829865219162e+00  1.003822586961945e+00    9.961919695655442e-01   1.003824949132637e+00   9.961896253565500e-01
   1819276  3.551494812581535e-05  1.088190723183504e-05  4.640144506852605e-05  3.717166567071773e-05  1.545435515829435e-05  4.768139357027897e-05  1.537154290596282e-05  7.079255022352900e-01    1.412578013989436e+00   7.077936161590733e-01   1.412841225421924e+00  1.005387374113200e+00    9.946414941624343e-01   1.005389385173233e+00   9.946395046011900e-01
   2805234  2.544582402957725e-05  7.765971690929651e-06  3.002653276072191e-05  2.663614106967045e-05  1.105913047411369e-05  3.104169325552234e-05  1.105430220260003e-05  7.025293454618107e-01    1.423428083765876e+00   7.024065923334742e-01   1.423676843176951e+00  1.000436777593481e+00    9.995634130978954e-01   1.000436926295144e+00   9.995632645260687e-01


==> datanumerics/mybsp1-P2FEM-nvb3eta3T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  7.008305234902790e+00  8.621531718243697e+00  1.005632439959874e+01  7.042167543332284e+00  8.649080333276995e+00  1.007995247373527e+01  8.617915100378029e+00  1.000419662740180e+00    9.995805133027564e-01   1.040133317314603e+00   9.614152179855002e-01  1.003616330926444e+00    9.963966997995083e-01   1.306400883355275e+00   7.654618216666119e-01
        48  1.664255532422168e+00  7.793486384429279e-01  3.376397923184741e+00  1.745712528434511e+00  9.408241360521452e-01  3.417283817657183e+00  8.951318183021656e-01  8.706523693026034e-01    1.148564036873873e+00   7.872901764796658e-01   1.270179699779130e+00  1.051045350880998e+00    9.514337313435515e-01   1.079119415796977e+00   9.266815010102064e-01
       192  4.170579242905912e-01  1.770710555909807e-01  6.976981538123290e-01  4.341091787150258e-01  2.141672840542223e-01  7.080227260930190e-01  2.084467657267091e-01  8.494785465903342e-01    1.177192766096135e+00   7.500422267382901e-01   1.333258267802736e+00  1.027443545634156e+00    9.732894855870475e-01   1.042798730298992e+00   9.589578227749466e-01
       768  1.047219998881985e-01  3.583171645667266e-02  1.779379597294380e-01  1.091751497201842e-01  4.729088664924976e-02  1.805946665007468e-01  4.588112528033587e-02  7.809685625132156e-01    1.280461273347451e+00   7.447381187450767e-01   1.342753881975389e+00  1.030726390433979e+00    9.701895762841177e-01   1.035006656391011e+00   9.661773611069552e-01
      3072  2.620576410415112e-02  8.305381245268088e-03  4.472459745209060e-02  2.733382600268025e-02  1.137432764129956e-02  4.539477490762488e-02  1.104104216220505e-02  7.522280164546882e-01    1.329384146994526e+00   7.420436399459530e-01   1.347629635465692e+00  1.030186052566251e+00    9.706984456923530e-01   1.031228125444419e+00   9.697175390450479e-01
     12288  6.552904301309068e-03  2.032978426776832e-03  1.119626259596750e-02  6.835882048513725e-03  2.814556782659980e-03  1.136419925542215e-02  2.733057490048129e-03  7.438476629853225e-01    1.344361284925798e+00   7.412200902965832e-01   1.349126950403991e+00  1.029819823735364e+00    9.710436495316229e-01   1.030076515146094e+00   9.708016689014324e-01
     49152  1.638314583008131e-03  5.054903569019410e-04  2.800012073314300e-03  1.709120135162167e-03  7.018101341819709e-04  2.842021212838763e-03  6.815652115438314e-04  7.416610301411092e-01    1.348324853753930e+00   7.409988410561563e-01   1.349529776017848e+00  1.029703573913760e+00    9.711532768592221e-01   1.029767452549101e+00   9.710930341841609e-01
    196608  4.095840982560282e-04  1.261997779100408e-04  7.000622047723507e-04  4.272893313381978e-04  1.753380251850264e-04  7.105660628554801e-04  1.702853251032263e-04  7.411077721086002e-01    1.349331416610029e+00   7.409418904272613e-01   1.349633504219007e+00  1.029671964267838e+00    9.711830900543784e-01   1.029687914111164e+00   9.711680464495007e-01
    786432  1.023963672708418e-04  3.153914785913437e-05  1.750192535307711e-04  1.068229123755728e-04  4.382734792129515e-05  1.776453142770760e-04  4.256471732784028e-05  7.409692778226341e-01    1.349583619632027e+00   7.409277865312781e-01   1.349659195104009e+00  1.029663784296508e+00    9.711908054367721e-01   1.029667770477294e+00   9.711870456394477e-01
   3145728  2.559913291575276e-05  7.884176173457475e-06  4.375505634891658e-05  2.670576426842510e-05  1.095638959952198e-05  4.441156600728290e-05  1.064076630343268e-05  7.409406379796224e-01    1.349635785569508e+00   7.409302642440304e-01   1.349654681767248e+00  1.029661707351611e+00    9.711927644392020e-01   1.029662703805719e+00   9.711918245692662e-01


==> datanumerics/mybsp1-P2FEM-nvb5eta2T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  7.103043884832770e+00  8.623458933002762e+00  1.005797669665565e+01  7.140044722535583e+00  8.653961530948308e+00  1.008414108590395e+01  8.617915100378029e+00  1.000643291626822e+00    9.993571219312570e-01   1.060906187909205e+00   9.425904112886390e-01  1.004182732151619e+00    9.958346902235040e-01   1.348182964129466e+00   7.417390863158615e-01
        44  1.525467007608564e+00  8.136274743657986e-01  3.436489639630353e+00  1.617598696491897e+00  9.754822492659353e-01  3.478367001176961e+00  9.123742370278896e-01  8.917694530878425e-01    1.121366062200716e+00   8.107198252383127e-01   1.233471748030891e+00  1.069168998506165e+00    9.353058322839443e-01   1.113363085167332e+00   8.981795905777724e-01
        90  5.967673763107239e-01  3.965545789156343e-01  1.047718915665989e+00  6.422558793705740e-01  4.621870262309842e-01  1.074279404718158e+00  4.461286687911595e-01  8.888793898633498e-01    1.125012022332673e+00   7.301245168116940e-01   1.369629394677496e+00  1.035994901388733e+00    9.652557156985205e-01   1.078437310216731e+00   9.272676218880375e-01
       164  3.878852913422665e-01  2.403564080731521e-01  6.811572373243698e-01  4.108597646165653e-01  2.759020656735505e-01  6.944968890502480e-01  2.685862782393476e-01  8.948945927124442e-01    1.117450041762996e+00   7.406238254426399e-01   1.350213111767424e+00  1.027238128031558e+00    9.734841150379097e-01   1.060741212194285e+00   9.427370111616254e-01
       237  2.981597565628334e-01  1.522126105871902e-01  5.959651885112905e-01  3.157832883178120e-01  1.843597666763815e-01  6.049746694403828e-01  1.762167735423317e-01  8.637804876765883e-01    1.157701539067891e+00   7.645576744695757e-01   1.307945801072190e+00  1.046210090959892e+00    9.558309642019466e-01   1.074583447116004e+00   9.305931546626994e-01
       309  2.043292709148072e-01  1.011948319242986e-01  3.797493013758140e-01  2.172696758642564e-01  1.252838980307103e-01  3.868658591721439e-01  1.197509706423738e-01  8.450439389465030e-01    1.183370418876298e+00   7.533906353260098e-01   1.327332665300885e+00  1.046203612034679e+00    9.558368834678163e-01   1.069105883784528e+00   9.353610481125594e-01
       474  1.340076391492349e-01  6.287536765440681e-02  2.405707534846950e-01  1.428072814447155e-01  7.993237229655760e-02  2.455812690647895e-01  7.638770540416000e-02  8.231084743511968e-01    1.214906699616032e+00   7.457685675148432e-01   1.340898562314504e+00  1.046403630972329e+00    9.556541762673262e-01   1.063338695705936e+00   9.404341288794287e-01
       633  9.293034794904824e-02  4.184148260785596e-02  1.703439841179417e-01  9.856664085079248e-02  5.319814644798689e-02  1.734831578103520e-01  5.115427745755512e-02  8.179468988213863e-01    1.222573251932297e+00   7.442100388203050e-01   1.343706679347089e+00  1.039954996766940e+00    9.615800713577473e-01   1.053505547083573e+00   9.492118980942313e-01
       954  6.526246004404691e-02  2.687582487424308e-02  1.257793494929329e-01  6.932250206744528e-02  3.561924430081458e-02  1.279330503066176e-01  3.392900458855381e-02  7.921194623938312e-01    1.262435841404454e+00   7.494312904284250e-01   1.334345139803721e+00  1.049816955515134e+00    9.525470080727649e-01   1.058372883994477e+00   9.448465801824327e-01
      1420  4.504343502089835e-02  1.752178114559682e-02  8.488705972214557e-02  4.781889316520803e-02  2.376443392083808e-02  8.639183070947619e-02  2.267984346243604e-02  7.725706385327408e-01    1.294380021869833e+00   7.484022007966297e-01   1.336179929636176e+00  1.047821778849506e+00    9.543607703000658e-01   1.052074237000473e+00   9.505032675745967e-01
      2106  2.732489164850936e-02  1.080742573127805e-02  4.829944547002325e-02  2.907265148957730e-02  1.467548336405776e-02  4.930928709425230e-02  1.412957946029422e-02  7.648795041386893e-01    1.307395471560025e+00   7.331970504677821e-01   1.363889829292135e+00  1.038635537971784e+00    9.628016406532454e-01   1.042963433383564e+00   9.588063857194081e-01
      3308  1.816295681369070e-02  6.896665997388753e-03  3.566363502783480e-02  1.929820137049403e-02  9.491658327167179e-03  3.625496434033198e-02  9.046542190797037e-03  7.623538200490201e-01    1.311726882847782e+00   7.466643280788861e-01   1.339289908991539e+00  1.049202902830979e+00    9.531044922786440e-01   1.051915620142433e+00   9.506465926084421e-01
      4918  1.210648820299424e-02  4.593819477472603e-03  2.177140496189351e-02  1.292522644892276e-02  6.449620108060663e-03  2.223709729621774e-02  6.178245323199546e-03  7.435475992224906e-01    1.344903811196049e+00   7.338449852013132e-01   1.362685608222387e+00  1.043924248822250e+00    9.579239117476152e-01   1.045301863579986e+00   9.566614533481890e-01
      7490  7.666897684539196e-03  2.915250618967398e-03  1.408082625855964e-02  8.169619608806340e-03  4.057098793323922e-03  1.436074624005115e-02  3.872995855419757e-03  7.527120419940242e-01    1.328529297008296e+00   7.394278917631879e-01   1.352396915425343e+00  1.047535020634359e+00    9.546220224641528e-01   1.049657466026374e+00   9.526917421791326e-01
     11641  5.117687456500227e-03  1.898003502992777e-03  9.417809363830146e-03  5.438648468391279e-03  2.643972306528177e-03  9.596004662033147e-03  2.528236849607331e-03  7.507221893738170e-01    1.332050676208342e+00   7.422926335327130e-01   1.347177588494726e+00  1.045777141860274e+00    9.562266758108295e-01   1.047067582231279e+00   9.550481907471735e-01
     16647  3.419626522040935e-03  1.274640715054257e-03  6.164135582165439e-03  3.647804456197283e-03  1.799261168613637e-03  6.293583977013786e-03  1.724687765546282e-03  7.390559268277315e-01    1.353077573293168e+00   7.337613286633834e-01   1.362840968767863e+00  1.043238784756924e+00    9.585533193467322e-01   1.043966143048911e+00   9.578854703845970e-01
     26828  2.219905685855623e-03  8.260496308519869e-04  3.956673096636068e-03  2.364631311774356e-03  1.160111192584695e-03  4.039648744652609e-03  1.110510774657096e-03  7.438465701578219e-01    1.344363260003780e+00   7.373433162333184e-01   1.356220335878882e+00  1.044664508494224e+00    9.572451173261325e-01   1.045606647518116e+00   9.563825960495088e-01
     38863  1.480625209706613e-03  5.483120520621383e-04  2.671725485019101e-03  1.579558442386903e-03  7.767882386684167e-04  2.727795983683104e-03  7.432699699128669e-04  7.377024153503963e-01    1.355560154327293e+00   7.348369546934963e-01   1.360846094651166e+00  1.045095685433759e+00    9.568501850478486e-01   1.045504070072900e+00   9.564764295276950e-01
     58741  9.665068296163610e-04  3.557355109905635e-04  1.796197744867916e-03  1.029986263741231e-03  5.032732911453498e-04  1.831136966605493e-03  4.812471431335723e-04  7.391950603056930e-01    1.352822893035096e+00   7.373998079646159e-01   1.356116436699676e+00  1.045768890945217e+00    9.562342202550619e-01   1.046030486090636e+00   9.559950816895717e-01
     96118  6.466666442616862e-04  2.364599523665550e-04  1.158731142233080e-03  6.885425091712319e-04  3.344044664898154e-04  1.182611896657528e-03  3.202117634659819e-04  7.384486747366970e-01    1.354190256156343e+00   7.369025379686148e-01   1.357031559094170e+00  1.044322865812959e+00    9.575582731510383e-01   1.044540482311172e+00   9.573587782709766e-01
    133791  4.241845129309591e-04  1.567342752356247e-04  7.706614691589582e-04  4.530677534918059e-04  2.233909605988460e-04  7.869288330528247e-04  2.141657121625339e-04  7.318364534313343e-01    1.366425511207234e+00   7.309934902458225e-01   1.368001238511323e+00  1.043075281954148e+00    9.587035732709063e-01   1.043187287458102e+00   9.586006386606423e-01
    205475  2.820007254769954e-04  1.032370900636260e-04  5.173621091874612e-04  3.004890416027687e-04  1.463801616292539e-04  5.276673260461587e-04  1.402151157849325e-04  7.362764669536425e-01    1.358185470924419e+00   7.355760588782219e-01   1.359478721377954e+00  1.043968482355195e+00    9.578833239716186e-01   1.044065382808817e+00   9.577944221364091e-01
    315372  1.909144656974998e-04  6.989534231163246e-05  3.408531967151216e-04  2.035297744788534e-04  9.930455560401746e-05  3.480760514568127e-04  9.526642077563354e-05  7.336828836704833e-01    1.362986683016483e+00   7.333392188100852e-01   1.363625419655856e+00  1.042387808794605e+00    9.593358551999748e-01   1.042433152129178e+00   9.592941263979300e-01
    481296  1.213425850823620e-04  4.457230913545446e-05  2.208151272516525e-04  1.294263289011865e-04  6.335489247117731e-05  2.253585411772356e-04  6.071914410720199e-05  7.340734094795593e-01    1.362261576412332e+00   7.336964391187139e-01   1.362961501082327e+00  1.043408852392942e+00    9.583970825114346e-01   1.043459852885638e+00   9.583502395751480e-01
    724281  8.196848889150081e-05  2.994607505414944e-05  1.479924952401760e-04  8.736406176908645e-05  4.254895449697268e-05  1.510477565707274e-04  4.080261339254695e-05  7.339254171307426e-01    1.362536269570098e+00   7.337246682639669e-01   1.362909062831505e+00  1.042799736566500e+00    9.589568974121330e-01   1.042826508037152e+00   9.589322790444197e-01
   1034192  5.503733845769499e-05  2.031230570980581e-05  9.992275864116689e-05  5.878620919653059e-05  2.897066672411800e-05  1.020356185929803e-04  2.779057145675876e-05  7.309063702202419e-01    1.368164296746617e+00   7.308134689716937e-01   1.368338218242024e+00  1.042463871935683e+00    9.592658574758718e-01   1.042475999934359e+00   9.592546975306547e-01
   1664830  3.677955644521257e-05  1.343140557692033e-05  6.566398887827065e-05  3.920062461829873e-05  1.908810765712532e-05  6.705007556717475e-05  1.831856260426093e-05  7.332128544734267e-01    1.363860431386153e+00   7.331136393571868e-01   1.364045007915589e+00  1.042009030374762e+00    9.596845812750262e-01   1.042021980914328e+00   9.596726540476088e-01
   2309074  2.456788582933552e-05  9.107596037864458e-06  4.365333926043548e-05  2.628451709232718e-05  1.304772509836667e-05  4.464200771963774e-05  1.253721188372233e-05  7.264450918062005e-01    1.376566531014264e+00   7.263979507530144e-01   1.376655866062615e+00  1.040719836226679e+00    9.608733928101958e-01   1.040725625780164e+00   9.608680474744393e-01
   3530477  1.609702608424301e-05  5.907874329772111e-06  2.950229711636886e-05  1.716809277902290e-05  8.398341503457455e-06  3.010007800745570e-05  8.052162560049665e-06  7.337003302794313e-01    1.362954272651272e+00   7.336579905357595e-01   1.363032929375910e+00  1.042992046028149e+00    9.587800825597204e-01   1.042997712103711e+00   9.587748739956629e-01


==> datanumerics/mybsp1-P2FEM-nvb5eta2T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  7.103043884832770e+00  8.623458933002762e+00  1.005797669665565e+01  7.140044722535583e+00  8.653961530948308e+00  1.008414108590395e+01  8.617915100378029e+00  1.000643291626822e+00    9.993571219312570e-01   1.060906187909205e+00   9.425904112886390e-01  1.004182732151619e+00    9.958346902235040e-01   1.348182964129466e+00   7.417390863158615e-01
        72  1.381533246699993e+00  7.003058063222316e-01  3.320474671754567e+00  1.482064519728593e+00  8.822184260542031e-01  3.363544733560790e+00  8.036270977409149e-01  8.714312997792995e-01    1.147537390788307e+00   8.139727251524892e-01   1.228542393496859e+00  1.097795766885185e+00    9.109162470514308e-01   1.134780851957573e+00   8.812274178533530e-01
       432  2.635754992982320e-01  1.345978784689553e-01  5.595863238055915e-01  2.792356049846603e-01  1.631473816804321e-01  5.671307900749994e-01  1.551137352008539e-01  8.677366855660268e-01    1.152423329143561e+00   7.753159947330475e-01   1.289796685213897e+00  1.051791973606822e+00    9.507583486977788e-01   1.082399487634881e+00   9.238733124172758e-01
      2592  5.151965756788691e-02  2.099537312571895e-02  1.101583130950189e-01  5.468993703569147e-02  2.788404184733134e-02  1.116761749031359e-01  2.651515302688925e-02  7.918254555961778e-01    1.262904587030590e+00   7.587712075964919e-01   1.317920329591356e+00  1.051626661141797e+00    9.509078049754431e-01   1.058523685734883e+00   9.447119733610373e-01
     15552  1.007365034265413e-02  3.795333591189894e-03  2.142631918141726e-02  1.069531973104768e-02  5.226470127313095e-03  2.172552845357854e-02  4.976443166232873e-03  7.626598886816848e-01    1.311200464113270e+00   7.540511553628196e-01   1.326169972538321e+00  1.050242101181171e+00    9.521614100932863e-01   1.051771567246332e+00   9.507767952105071e-01
     93312  1.972813282853606e-03  7.262086412190222e-04  4.165331335732017e-03  2.093673349045051e-03  1.009383393007347e-03  4.223915361359555e-03  9.614799653585756e-04  7.553029364976825e-01    1.323972080178810e+00   7.532667373106166e-01   1.327550986215446e+00  1.049822595763508e+00    9.525418904445726e-01   1.050170395763105e+00   9.522264234780216e-01
    559872  3.869841606366936e-04  1.412632583582301e-04  8.114528058831519e-04  4.104590453972015e-04  1.966601015119234e-04  8.229067647919284e-04  1.873598280565626e-04  7.539676985377233e-01    1.326316766539790e+00   7.534984452336789e-01   1.327142751687928e+00  1.049638567412397e+00    9.527088952773833e-01   1.049718009655726e+00   9.526367946454195e-01
   3359232  7.601948645797420e-05  2.762460735172438e-05  1.584575738621246e-04  8.058472930545203e-05  3.844548357399464e-05  1.606976633002855e-04  3.663284254740568e-05  7.540940159360018e-01    1.326094596784160e+00   7.539867464568363e-01   1.326283259883862e+00  1.049481309681149e+00    9.528516523117667e-01   1.049499429569113e+00   9.528352010734914e-01


==> datanumerics/mybsp2-P1FEM-nvb3eta1T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  2.222860919511380e-01  2.222860919511380e-01               NaN  2.844789301822783e-01  2.844789301822783e-01               NaN  3.489095559335224e-01  6.370880022371475e-01    1.569641864998995e+00   6.370880022371475e-01   1.569641864998995e+00  8.153371707494305e-01    1.226486459682482e+00   8.153371707494305e-01   1.226486459682482e+00
        30  1.648908946241490e-01  1.648908946241490e-01               NaN  2.047418732706486e-01  2.047418732706486e-01               NaN  2.468281556191274e-01  6.680392445932579e-01    1.496918045000275e+00   6.680392445932579e-01   1.496918045000275e+00  8.294915657295564e-01    1.205557767330012e+00   8.294915657295564e-01   1.205557767330012e+00
        52  1.262395424525568e-01  1.262395424525568e-01               NaN  1.554314365042172e-01  1.554314365042172e-01               NaN  1.846093253375954e-01  6.838199653332910e-01    1.462373213266161e+00   6.838199653332910e-01   1.462373213266161e+00  8.419479147111310e-01    1.187721927363044e+00   8.419479147111310e-01   1.187721927363044e+00
        89  9.555502934953866e-02  9.555502934953866e-02               NaN  1.193996014293584e-01  1.193996014293584e-01               NaN  1.406745080259675e-01  6.792632914834854e-01    1.472183191021611e+00   6.792632914834854e-01   1.472183191021611e+00  8.487650186579515e-01    1.178182392084417e+00   8.487650186579515e-01   1.178182392084417e+00
       135  7.461856341882526e-02  7.461856341882526e-02               NaN  9.485838576207835e-02  9.485838576207835e-02               NaN  1.109176023810049e-01  6.727386980698383e-01    1.486461240997597e+00   6.727386980698383e-01   1.486461240997597e+00  8.552148957947833e-01    1.169296752099556e+00   8.552148957947833e-01   1.169296752099556e+00
       238  5.632301489368090e-02  5.632301489368090e-02               NaN  7.215719707579259e-02  7.215719707579259e-02               NaN  8.380006909251073e-02  6.721117954151489e-01    1.487847716438784e+00   6.721117954151489e-01   1.487847716438784e+00  8.610636943047739e-01    1.161354272180066e+00   8.610636943047739e-01   1.161354272180066e+00
       419  4.169380432496336e-02  4.169380432496336e-02               NaN  5.357764977623236e-02  5.357764977623236e-02               NaN  6.209364806466533e-02  6.714664965656835e-01    1.489277581405253e+00   6.714664965656835e-01   1.489277581405253e+00  8.628523439375914e-01    1.158946843021299e+00   8.628523439375914e-01   1.158946843021299e+00
       786  3.059300891893969e-02  3.059300891893969e-02               NaN  3.935305028743123e-02  3.935305028743123e-02               NaN  4.554794624771368e-02  6.716660451068160e-01    1.488835124665217e+00   6.716660451068160e-01   1.488835124665217e+00  8.639917609766343e-01    1.157418444441676e+00   8.639917609766343e-01   1.157418444441676e+00
      1428  2.251044731166406e-02  2.251044731166406e-02               NaN  2.910030081691999e-02  2.910030081691999e-02               NaN  3.362174170809878e-02  6.695205592588844e-01    1.493606112868191e+00   6.695205592588844e-01   1.493606112868191e+00  8.655203251980944e-01    1.155374369482458e+00   8.655203251980944e-01   1.155374369482458e+00
      2674  1.653494569955039e-02  1.653494569955039e-02               NaN  2.135011468076246e-02  2.135011468076246e-02               NaN  2.465046413453952e-02  6.707762421552990e-01    1.490810105001421e+00   6.707762421552990e-01   1.490810105001421e+00  8.661141049611027e-01    1.154582282255881e+00   8.661141049611027e-01   1.154582282255881e+00
      4800  1.227604388650940e-02  1.227604388650940e-02               NaN  1.589112014322325e-02  1.589112014322325e-02               NaN  1.832957565299326e-02  6.697396665865907e-01    1.493117475177513e+00   6.697396665865907e-01   1.493117475177513e+00  8.669660686131700e-01    1.153447679445674e+00   8.669660686131700e-01   1.153447679445674e+00
      8800  9.068026683252736e-03  9.068026683252736e-03               NaN  1.172746603698919e-02  1.172746603698919e-02               NaN  1.352400709690126e-02  6.705133041027821e-01    1.491394717869329e+00   6.705133041027821e-01   1.491394717869329e+00  8.671591158567414e-01    1.153190898549240e+00   8.671591158567414e-01   1.153190898549240e+00
     15685  6.813764106727800e-03  6.813764106727800e-03               NaN  8.834267898744317e-03  8.834267898744317e-03               NaN  1.018574311244233e-02  6.689511046478770e-01    1.494877567361789e+00   6.689511046478770e-01   1.494877567361789e+00  8.673169744437079e-01    1.152981008634582e+00   8.673169744437079e-01   1.152981008634582e+00
     27317  5.150897531650401e-03  5.150897531650401e-03               NaN  6.689511671543329e-03  6.689511671543329e-03               NaN  7.713758540177803e-03  6.677545718888516e-01    1.497556201182328e+00   6.677545718888516e-01   1.497556201182328e+00  8.672181838075963e-01    1.153112352429482e+00   8.672181838075963e-01   1.153112352429482e+00
     46967  3.928895381128402e-03  3.928895381128402e-03               NaN  5.098009882813327e-03  5.098009882813327e-03               NaN  5.879782994218134e-03  6.682041471584698e-01    1.496548628517928e+00   6.682041471584698e-01   1.496548628517928e+00  8.670404822467834e-01    1.153348684952605e+00   8.670404822467834e-01   1.153348684952605e+00
     79524  3.019680582071724e-03  3.019680582071724e-03               NaN  3.918750821327065e-03  3.918750821327065e-03               NaN  4.520377467672545e-03  6.680151389274355e-01    1.496972062048772e+00   6.680151389274355e-01   1.496972062048772e+00  8.669078742543052e-01    1.153525108836020e+00   8.669078742543052e-01   1.153525108836020e+00
    133574  2.328214871981421e-03  2.328214871981421e-03               NaN  3.021180009111335e-03  3.021180009111335e-03               NaN  3.485241257990457e-03  6.680211496531629e-01    1.496958592582287e+00   6.680211496531629e-01   1.496958592582287e+00  8.668496053708794e-01    1.153602647799733e+00   8.668496053708794e-01   1.153602647799733e+00
    224070  1.802455367146825e-03  1.802455367146825e-03               NaN  2.342452208594441e-03  2.342452208594441e-03               NaN  2.702545342908368e-03  6.669473176006354e-01    1.499368801118404e+00   6.669473176006354e-01   1.499368801118404e+00  8.667577825257098e-01    1.153724858502021e+00   8.667577825257098e-01   1.153724858502021e+00
    370277  1.399007893976002e-03  1.399007893976002e-03               NaN  1.815767743072662e-03  1.815767743072662e-03               NaN  2.095115602926184e-03  6.677473510397470e-01    1.497572395372147e+00   6.677473510397470e-01   1.497572395372147e+00  8.666670901293629e-01    1.153845590064733e+00   8.666670901293629e-01   1.153845590064733e+00
    610866  1.088891065458901e-03  1.088891065458901e-03               NaN  1.412151822679285e-03  1.412151822679285e-03               NaN  1.629555866951311e-03  6.682133994559367e-01    1.496527906824685e+00   6.682133994559367e-01   1.496527906824685e+00  8.665869340958767e-01    1.153952316443953e+00   8.665869340958767e-01   1.153952316443953e+00
   1009050  8.500118629600926e-04  8.500118629600926e-04               NaN  1.103886863113186e-03  1.103886863113186e-03               NaN  1.274000519705896e-03  6.671989923177726e-01    1.498803222897737e+00   6.671989923177726e-01   1.498803222897737e+00  8.664728514930421e-01    1.154104249517886e+00   8.664728514930421e-01   1.154104249517886e+00
   1639053  6.651872481036811e-04  6.651872481036811e-04               NaN  8.639924980951636e-04  8.639924980951636e-04               NaN  9.971935415415696e-04  6.670593223812528e-01    1.499117044688354e+00   6.670593223812528e-01   1.499117044688354e+00  8.664240812866784e-01    1.154169212973577e+00   8.664240812866784e-01   1.154169212973577e+00
   2666044  5.212453161468356e-04  5.212453161468356e-04               NaN  6.757790845336844e-04  6.757790845336844e-04               NaN  7.800146147142185e-04  6.682507049407136e-01    1.496444362282744e+00   6.682507049407136e-01   1.496444362282744e+00  8.663672087493849e-01    1.154244978227553e+00   8.663672087493849e-01   1.154244978227553e+00


==> datanumerics/mybsp2-P1FEM-nvb3eta1T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  2.222860919511380e-01  2.222860919511380e-01               NaN  2.844789301822783e-01  2.844789301822783e-01               NaN  3.489095559335224e-01  6.370880022371475e-01    1.569641864998995e+00   6.370880022371475e-01   1.569641864998995e+00  8.153371707494305e-01    1.226486459682482e+00   8.153371707494305e-01   1.226486459682482e+00
        48  1.473268217828585e-01  1.473268217828585e-01               NaN  1.891818723271372e-01  1.891818723271372e-01               NaN  2.288407516919450e-01  6.437962674636866e-01    1.553286420779700e+00   6.437962674636866e-01   1.553286420779700e+00  8.266966042036310e-01    1.209633612760893e+00   8.266966042036310e-01   1.209633612760893e+00
       192  9.583046890574101e-02  9.583046890574101e-02               NaN  1.232462436990425e-01  1.232462436990425e-01               NaN  1.481733298670329e-01  6.467457334713133e-01    1.546202701071789e+00   6.467457334713133e-01   1.546202701071789e+00  8.317707634001387e-01    1.202254327757529e+00   8.317707634001387e-01   1.202254327757529e+00
       768  6.159762065797777e-02  6.159762065797777e-02               NaN  7.928509961774116e-02  7.928509961774116e-02               NaN  9.506028510374701e-02  6.479848087006186e-01    1.543246055421060e+00   6.479848087006186e-01   1.543246055421060e+00  8.340507240348679e-01    1.198967845939061e+00   8.340507240348679e-01   1.198967845939061e+00
      3072  3.929870458228968e-02  3.929870458228968e-02               NaN  5.060691312687605e-02  5.060691312687605e-02               NaN  6.059395034785280e-02  6.485582200316514e-01    1.541881621593197e+00   6.485582200316514e-01   1.541881621593197e+00  8.351809518335743e-01    1.197345315173410e+00   8.351809518335743e-01   1.197345315173410e+00
     12288  2.495479162909891e-02  2.495479162909891e-02               NaN  3.214451507304467e-02  3.214451507304467e-02               NaN  3.846011942440378e-02  6.488485216003919e-01    1.541191767738777e+00   6.488485216003919e-01   1.541191767738777e+00  8.357882282770105e-01    1.196475334501318e+00   8.357882282770105e-01   1.196475334501318e+00
     49152  1.579965838696961e-02  1.579965838696961e-02               NaN  2.035516130725599e-02  2.035516130725599e-02               NaN  2.434439258533682e-02  6.490060629603099e-01    1.540817654982608e+00   6.490060629603099e-01   1.540817654982608e+00  8.361334642424539e-01    1.195981314904088e+00   8.361334642424539e-01   1.195981314904088e+00
    196608  9.984687258849890e-03  9.984687258849890e-03               NaN  1.286491681418644e-02  1.286491681418644e-02               NaN  1.538245232555580e-02  6.490959339598747e-01    1.540604320072381e+00   6.490959339598747e-01   1.540604320072381e+00  8.363371809586676e-01    1.195689995336248e+00   8.363371809586676e-01   1.195689995336248e+00
    786432  6.302502134534827e-03  6.302502134534827e-03               NaN  8.121083011463857e-03  8.121083011463857e-03               NaN  9.708868361103594e-03  6.491489945197310e-01    1.540478393161256e+00   6.491489945197310e-01   1.540478393161256e+00  8.364603071557913e-01    1.195513990855455e+00   8.364603071557913e-01   1.195513990855455e+00
   3145728  3.975313535033970e-03  3.975313535033970e-03               NaN  5.122596168151155e-03  5.122596168151155e-03               NaN  6.123582216045059e-03  6.491810503691485e-01    1.540402326025017e+00   6.491810503691485e-01   1.540402326025017e+00  8.365358686177001e-01    1.195406004111228e+00   8.365358686177001e-01   1.195406004111228e+00


==> datanumerics/mybsp2-P1FEM-nvb5eta2T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  2.214624931431112e-01  2.214624931431112e-01               NaN  2.949292940932584e-01  2.949292940932584e-01               NaN  3.489095559335224e-01  6.347275085389360e-01    1.575479219896859e+00   6.347275085389360e-01   1.575479219896859e+00  8.452886688762722e-01    1.183027806736604e+00   8.452886688762722e-01   1.183027806736604e+00
        28  1.742313040149752e-01  1.742313040149752e-01               NaN  2.152998765810209e-01  2.152998765810209e-01               NaN  2.537071462255556e-01  6.867418068708114e-01    1.456151336637814e+00   6.867418068708114e-01   1.456151336637814e+00  8.486157358358792e-01    1.178389650075259e+00   8.486157358358792e-01   1.178389650075259e+00
        62  1.241978690614661e-01  1.241978690614661e-01               NaN  1.583007095248239e-01  1.583007095248239e-01               NaN  1.813388477511955e-01  6.848938911968313e-01    1.460080185928553e+00   6.848938911968313e-01   1.460080185928553e+00  8.729553070835606e-01    1.145534017475512e+00   8.729553070835606e-01   1.145534017475512e+00
        99  9.489591334459560e-02  9.489591334459560e-02               NaN  1.239453530065321e-01  1.239453530065321e-01               NaN  1.397571273947055e-01  6.790058948234405e-01    1.472741264286117e+00   6.790058948234405e-01   1.472741264286117e+00  8.868624829163994e-01    1.127570530113704e+00   8.868624829163994e-01   1.127570530113704e+00
       148  7.395923004458343e-02  7.395923004458343e-02               NaN  9.807742482174379e-02  9.807742482174379e-02               NaN  1.096662388656264e-01  6.744029047554498e-01    1.482793138862024e+00   6.744029047554498e-01   1.482793138862024e+00  8.943265113880461e-01    1.118159852432354e+00   8.943265113880461e-01   1.118159852432354e+00
       262  5.649604897140204e-02  5.649604897140204e-02               NaN  7.591931839387391e-02  7.591931839387391e-02               NaN  8.395605414976685e-02  6.729240618028608e-01    1.486051780227409e+00   6.729240618028608e-01   1.486051780227409e+00  9.042744941114498e-01    1.105858902923731e+00   9.042744941114498e-01   1.105858902923731e+00
       478  4.112948438459711e-02  4.112948438459711e-02               NaN  5.515518096616700e-02  5.515518096616700e-02               NaN  6.043994371520153e-02  6.805016989824304e-01    1.469504046052086e+00   6.805016989824304e-01   1.469504046052086e+00  9.125617526393338e-01    1.095816252552526e+00   9.125617526393338e-01   1.095816252552526e+00
       868  3.053992783449082e-02  3.053992783449082e-02               NaN  4.110784173566508e-02  4.110784173566508e-02               NaN  4.509579718146164e-02  6.772233720938727e-01    1.476617673291680e+00   6.772233720938727e-01   1.476617673291680e+00  9.115670263073659e-01    1.097012036570546e+00   9.115670263073659e-01   1.097012036570546e+00
      1676  2.194439901859206e-02  2.194439901859206e-02               NaN  2.961864447256152e-02  2.961864447256152e-02               NaN  3.241961726537004e-02  6.768864307979544e-01    1.477352705713335e+00   6.768864307979544e-01   1.477352705713335e+00  9.136025336178026e-01    1.094567892713771e+00   9.136025336178026e-01   1.094567892713771e+00
      3214  1.586946287150616e-02  1.586946287150616e-02               NaN  2.147315406312559e-02  2.147315406312559e-02               NaN  2.349840605870450e-02  6.753420990283572e-01    1.480731027191614e+00   6.753420990283572e-01   1.480731027191614e+00  9.138132182021469e-01    1.094315534160710e+00   9.138132182021469e-01   1.094315534160710e+00
      6193  1.147786147582444e-02  1.147786147582444e-02               NaN  1.554050877307439e-02  1.554050877307439e-02               NaN  1.697067836700146e-02  6.763348657966732e-01    1.478557517247130e+00   6.763348657966732e-01   1.478557517247130e+00  9.157270226328751e-01    1.092028492426515e+00   9.157270226328751e-01   1.092028492426515e+00
     11660  8.287767203821931e-03  8.287767203821931e-03               NaN  1.119969232052372e-02  1.119969232052372e-02               NaN  1.222495681097804e-02  6.779383626434982e-01    1.475060352243057e+00   6.779383626434982e-01   1.475060352243057e+00  9.161334877245846e-01    1.091543987201817e+00   9.161334877245846e-01   1.091543987201817e+00
     22720  5.981885042085981e-03  5.981885042085981e-03               NaN  8.104266194660717e-03  8.104266194660717e-03               NaN  8.844822567876132e-03  6.763148719129574e-01    1.478601227814936e+00   6.763148719129574e-01   1.478601227814936e+00  9.162723313517818e-01    1.091378584492117e+00   9.162723313517818e-01   1.091378584492117e+00
     42858  4.316688240558557e-03  4.316688240558557e-03               NaN  5.857107085483371e-03  5.857107085483371e-03               NaN  6.386695787495552e-03  6.758875612973705e-01    1.479536031230540e+00   6.758875612973705e-01   1.479536031230540e+00  9.170793913420681e-01    1.090418135486160e+00   9.170793913420681e-01   1.090418135486160e+00
     83646  3.105959129149685e-03  3.105959129149685e-03               NaN  4.218759303904262e-03  4.218759303904262e-03               NaN  4.600656570598020e-03  6.751121457313982e-01    1.481235386332188e+00   6.751121457313982e-01   1.481235386332188e+00  9.169907032108426e-01    1.090523596911616e+00   9.169907032108426e-01   1.090523596911616e+00
    159574  2.240277563778885e-03  2.240277563778885e-03               NaN  3.049948422653460e-03  3.049948422653460e-03               NaN  3.323216952795330e-03  6.741291933692355e-01    1.483395185724108e+00   6.741291933692355e-01   1.483395185724108e+00  9.177698796005449e-01    1.089597754543051e+00   9.177698796005449e-01   1.089597754543051e+00
    308294  1.610999773480913e-03  1.610999773480913e-03               NaN  2.193042189491981e-03  2.193042189491981e-03               NaN  2.390255764522770e-03  6.739863563523544e-01    1.483709559659407e+00   6.739863563523544e-01   1.483709559659407e+00  9.174926892937905e-01    1.089926940747306e+00   9.174926892937905e-01   1.089926940747306e+00
    594984  1.160591860963482e-03  1.160591860963482e-03               NaN  1.581182190713406e-03  1.581182190713406e-03               NaN  1.722776331913242e-03  6.736752992621959e-01    1.484394635064092e+00   6.736752992621959e-01   1.484394635064092e+00  9.178104907892551e-01    1.089549542128318e+00   9.178104907892551e-01   1.089549542128318e+00
   1141107  8.354814347148870e-04  8.354814347148870e-04               NaN  1.138737289537471e-03  1.138737289537471e-03               NaN  1.240735590904892e-03  6.733758915592599e-01    1.485054651547465e+00   6.733758915592599e-01   1.485054651547465e+00  9.177920726099009e-01    1.089571407123104e+00   9.177920726099009e-01   1.089571407123104e+00
   2211050  6.014331301774563e-04  6.014331301774563e-04               NaN  8.200361183733103e-04  8.200361183733103e-04               NaN  8.933491360118032e-04  6.732341320241788e-01    1.485367352058267e+00   6.732341320241788e-01   1.485367352058267e+00  9.179346409111832e-01    1.089402181191631e+00   9.179346409111832e-01   1.089402181191631e+00


==> datanumerics/mybsp2-P1FEM-nvb5eta2T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  2.214624931431112e-01  2.214624931431112e-01               NaN  2.949292940932584e-01  2.949292940932584e-01               NaN  3.489095559335224e-01  6.347275085389360e-01    1.575479219896859e+00   6.347275085389360e-01   1.575479219896859e+00  8.452886688762722e-01    1.183027806736604e+00   8.452886688762722e-01   1.183027806736604e+00
        72  1.414981097192239e-01  1.414981097192239e-01               NaN  1.896829738027757e-01  1.896829738027757e-01               NaN  2.190307171946611e-01  6.460194785988351e-01    1.547940941608944e+00   6.460194785988351e-01   1.547940941608944e+00  8.660108327828605e-01    1.154719966708240e+00   8.660108327828605e-01   1.154719966708240e+00
       432  8.988897732914654e-02  8.988897732914654e-02               NaN  1.205618519878932e-01  1.205618519878932e-01               NaN  1.381898890888965e-01  6.504743431071257e-01    1.537339651589166e+00   6.504743431071257e-01   1.537339651589166e+00  8.724361296095738e-01    1.146215712601807e+00   8.724361296095738e-01   1.146215712601807e+00
      2592  5.687642816909937e-02  5.687642816909937e-02               NaN  7.630188999861140e-02  7.630188999861140e-02               NaN  8.727181328731154e-02  6.517158980283115e-01    1.534410934312605e+00   6.517158980283115e-01   1.534410934312605e+00  8.743016459095957e-01    1.143770007386446e+00   8.743016459095957e-01   1.143770007386446e+00
     15552  3.590911641798925e-02  3.590911641798925e-02               NaN  4.817859291919453e-02  4.817859291919453e-02               NaN  5.506408501249967e-02  6.521331719184618e-01    1.533429126229195e+00   6.521331719184618e-01   1.533429126229195e+00  8.749549349318685e-01    1.142916006385939e+00   8.749549349318685e-01   1.142916006385939e+00
     93312  2.264600586212818e-02  2.264600586212818e-02               NaN  3.038525431886119e-02  3.038525431886119e-02               NaN  3.471774065718352e-02  6.522891591864706e-01    1.533062424718497e+00   6.522891591864706e-01   1.533062424718497e+00  8.752082867055495e-01    1.142585159658611e+00   8.752082867055495e-01   1.142585159658611e+00
    559872  1.427370153701032e-02  1.427370153701032e-02               NaN  1.915217903625789e-02  1.915217903625789e-02               NaN  2.188038319332265e-02  6.523515338326571e-01    1.532915840827198e+00   6.523515338326571e-01   1.532915840827198e+00  8.753127798101209e-01    1.142448760107132e+00   8.753127798101209e-01   1.142448760107132e+00
   3359232  8.994199221708937e-03  8.994199221708937e-03               NaN  1.206837949672093e-02  1.206837949672093e-02               NaN  1.378680046361060e-02  6.523775581904276e-01    1.532854690424685e+00   6.523775581904276e-01   1.532854690424685e+00  8.753575224777251e-01    1.142390365446875e+00   8.753575224777251e-01   1.142390365446875e+00


==> datanumerics/mybsp2-P2FEM-nvb3eta3T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  4.850115595480423e-01  1.073655771319638e-01  1.073655771319638e-01  4.983201873205512e-01  1.568890160235727e-01  1.568890160235727e-01  1.424331244668898e-01  7.537964046904146e-01    1.326618160789320e+00   7.537964046904146e-01   1.326618160789320e+00  1.101492483653571e+00    9.078591228176810e-01   1.101492483653571e+00   9.078591228176810e-01
        24  4.249655443990741e-01  8.251841247786605e-02  8.251841247786605e-02  4.306956224249647e-01  1.082233507497050e-01  1.082233507497050e-01  9.552495306687246e-02  8.638414343956689e-01    1.157619859597943e+00   8.638414343956689e-01   1.157619859597943e+00  1.132932781175438e+00    8.826648999974051e-01   1.132932781175438e+00   8.826648999974051e-01
        50  2.686159681138248e-01  5.264748477422783e-02  5.264748477422783e-02  2.724072582995307e-01  6.944734481312070e-02  6.944734481312070e-02  6.134469005104121e-02  8.582239918471026e-01    1.165196975964004e+00   8.582239918471026e-01   1.165196975964004e+00  1.132084044362075e+00    8.833266443247999e-01   1.132084044362075e+00   8.833266443247999e-01
        78  1.709455473859175e-01  3.424654963180142e-02  3.424654963180142e-02  1.736244082342239e-01  4.578079428425141e-02  4.578079428425141e-02  4.065675997863705e-02  8.423334680332657e-01    1.187178282651958e+00   8.423334680332657e-01   1.187178282651958e+00  1.126031545757871e+00    8.880745870462752e-01   1.126031545757871e+00   8.880745870462752e-01
       106  1.104830833014228e-01  2.322176019444316e-02  2.322176019444316e-02  1.126177535760824e-01  3.186686164752204e-02  3.186686164752204e-02  2.863354662861481e-02  8.109983892542532e-01    1.233048071673165e+00   8.109983892542532e-01   1.233048071673165e+00  1.112920521542240e+00    8.985367603916949e-01   1.112920521542240e+00   8.985367603916949e-01
       138  7.379518941424515e-02  1.695112471096756e-02  1.695112471096756e-02  7.579135110929558e-02  2.420618828429989e-02  2.420618828429989e-02  2.211046591798657e-02  7.666561516090915e-01    1.304365715844262e+00   7.666561516090915e-01   1.304365715844262e+00  1.094784179315212e+00    9.134220414342309e-01   1.094784179315212e+00   9.134220414342309e-01
       204  4.725100805381596e-02  1.039636303525747e-02  1.039636303525747e-02  4.826382684527462e-02  1.431165902366802e-02  1.431165902366802e-02  1.324921570584160e-02  7.846776191192733e-01    1.274408719752203e+00   7.846776191192733e-01   1.274408719752203e+00  1.080189147902391e+00    9.257637904823338e-01   1.080189147902391e+00   9.257637904823338e-01
       236  3.421779219776688e-02  8.269505143719413e-03  8.269505143719413e-03  3.520440743308337e-02  1.169947499450220e-02  1.169947499450220e-02  1.109759305507786e-02  7.451620457406831e-01    1.341989981529468e+00   7.451620457406831e-01   1.341989981529468e+00  1.054235358643733e+00    9.485547907314491e-01   1.054235358643733e+00   9.485547907314491e-01
       297  2.489655531741376e-02  6.404496226112505e-03  6.404496226112505e-03  2.575344256263323e-02  9.187976331276338e-03  9.187976331276338e-03  8.830190025663796e-03  7.252954021939134e-01    1.378748571926893e+00   7.252954021939134e-01   1.378748571926893e+00  1.040518528431742e+00    9.610592917621457e-01   1.040518528431742e+00   9.610592917621457e-01
       413  1.653106589211893e-02  4.328177296201869e-03  4.328177296201869e-03  1.712426745382284e-02  6.220732674519561e-03  6.220732674519561e-03  6.022889044774020e-03  7.186214562523562e-01    1.391553218039224e+00   7.186214562523562e-01   1.391553218039224e+00  1.032848626012330e+00    9.681960887732859e-01   1.032848626012330e+00   9.681960887732859e-01
       577  1.080312957399733e-02  2.875311303439636e-03  2.875311303439636e-03  1.120575018867559e-02  4.138676574717465e-03  4.138676574717465e-03  4.028317212772121e-03  7.137747976557601e-01    1.401002113389664e+00   7.137747976557601e-01   1.401002113389664e+00  1.027395896627862e+00    9.733346252230697e-01   1.027395896627862e+00   9.733346252230697e-01
       880  7.025275260700913e-03  1.894220063280676e-03  1.894220063280676e-03  7.295006780233011e-03  2.729597238268745e-03  2.729597238268745e-03  2.660734186085251e-03  7.119163098616963e-01    1.404659488970367e+00   7.119163098616963e-01   1.404659488970367e+00  1.025881222011437e+00    9.747717167873564e-01   1.025881222011437e+00   9.747717167873564e-01
      1244  4.712187651133414e-03  1.287138924133000e-03  1.287138924133000e-03  4.898376205822148e-03  1.856368391319077e-03  1.856368391319077e-03  1.825227882521244e-03  7.051935467669026e-01    1.418050412662871e+00   7.051935467669026e-01   1.418050412662871e+00  1.017061162113531e+00    9.832250382286969e-01   1.017061162113531e+00   9.832250382286969e-01
      1820  3.116625977251748e-03  8.627051377055043e-04  8.627051377055043e-04  3.243534945497529e-03  1.245560763353889e-03  1.245560763353889e-03  1.229678591099543e-03  7.015696166053427e-01    1.425375296094863e+00   7.015696166053427e-01   1.425375296094863e+00  1.012915710145156e+00    9.872489783544718e-01   1.012915710145156e+00   9.872489783544718e-01
      2822  2.038947910735041e-03  5.698681272711703e-04  5.698681272711703e-04  2.123800949924125e-03  8.233902930490410e-04  8.233902930490410e-04  8.146164854860828e-04  6.995538850789759e-01    1.429482447784713e+00   6.995538850789759e-01   1.429482447784713e+00  1.010770476315272e+00    9.893442907488397e-01   1.010770476315272e+00   9.893442907488397e-01
      4192  1.324083575680066e-03  3.717053794183017e-04  3.717053794183017e-04  1.379692011236265e-03  5.371383616648218e-04  5.371383616648218e-04  5.334574662433898e-04  6.967854101581010e-01    1.435162082072154e+00   6.967854101581010e-01   1.435162082072154e+00  1.006900072928687e+00    9.931472118095915e-01   1.006900072928687e+00   9.931472118095915e-01
      6276  8.728732211475407e-04  2.469312961246063e-04  2.469312961246063e-04  9.101535796555997e-04  3.569971195530810e-04  3.569971195530810e-04  3.558312550174430e-04  6.939561734466007e-01    1.441013191126182e+00   6.939561734466007e-01   1.441013191126182e+00  1.003276453428974e+00    9.967342466597559e-01   1.003276453428974e+00   9.967342466597559e-01
      9660  5.778945520242521e-04  1.645083902191716e-04  1.645083902191716e-04  6.028877841781810e-04  2.378541097069161e-04  2.378541097069161e-04  2.381339071563971e-04  6.908230423109335e-01    1.447548704592729e+00   6.908230423109335e-01   1.447548704592729e+00  9.988250415372507e-01    1.001176340614109e+00   9.988250415372507e-01   1.001176340614109e+00
     14272  3.817714497755941e-04  1.094049069675376e-04  1.094049069675376e-04  3.985595783099781e-04  1.583342390875836e-04  1.583342390875836e-04  1.586635007621930e-04  6.895404831103223e-01    1.450241174367722e+00   6.895404831103223e-01   1.450241174367722e+00  9.979247799712743e-01    1.002079535522493e+00   9.979247799712743e-01   1.002079535522493e+00
     20947  2.561892086023645e-04  7.390433045987367e-05  7.390433045987367e-05  2.676246613995419e-04  1.070135451503037e-04  1.070135451503037e-04  1.076099785914126e-04  6.867795294382796e-01    1.456071354977492e+00   6.867795294382796e-01   1.456071354977492e+00  9.944574522835515e-01    1.005573438766758e+00   9.944574522835515e-01   1.005573438766758e+00
     31227  1.733629602040574e-04  5.031035564714300e-05  5.031035564714300e-05  1.812025487306549e-04  7.287509575371862e-05  7.287509575371862e-05  7.352092341808111e-05  6.842998334100099e-01    1.461347718027038e+00   6.842998334100099e-01   1.461347718027038e+00  9.912157296952059e-01    1.008862117540745e+00   9.912157296952059e-01   1.008862117540745e+00
     45536  1.182248617831700e-04  3.453291842255130e-05  3.453291842255130e-05  1.236560636413240e-04  5.006222714178751e-05  5.006222714178751e-05  5.058441256900991e-05  6.826790441707646e-01    1.464817191239081e+00   6.826790441707646e-01   1.464817191239081e+00  9.896769498605917e-01    1.010430727057817e+00   9.896769498605917e-01   1.010430727057817e+00
     64168  8.201780360325193e-05  2.408135955620863e-05  2.408135955620863e-05  8.582806500805079e-05  3.492060299021323e-05  3.492060299021323e-05  3.540852447450163e-05  6.801006230448853e-01    1.470370657099077e+00   6.801006230448853e-01   1.470370657099077e+00  9.862202254533435e-01    1.013972309825954e+00   9.862202254533435e-01   1.013972309825954e+00
     91324  5.720802578241001e-05  1.687892209879438e-05  1.687892209879438e-05  5.989523330075524e-05  2.448629758555110e-05  2.448629758555110e-05  2.488579895057925e-05  6.782551820945856e-01    1.474371337513122e+00   6.782551820945856e-01   1.474371337513122e+00  9.839466128525136e-01    1.016315303023349e+00   9.839466128525136e-01   1.016315303023349e+00
    132208  3.984047557532476e-05  1.180163854012078e-05  1.180163854012078e-05  4.172889349765795e-05  1.712646287773655e-05  1.712646287773655e-05  1.743860654354629e-05  6.767535302004017e-01    1.477642827668557e+00   6.767535302004017e-01   1.477642827668557e+00  9.821004238480708e-01    1.018225810433718e+00   9.821004238480708e-01   1.018225810433718e+00
    187528  2.799360419691094e-05  8.321203128631571e-06  8.321203128631571e-06  2.933116164212538e-05  1.207963529462325e-05  1.207963529462325e-05  1.231751921994446e-05  6.755583636644887e-01    1.480257004850943e+00   6.755583636644887e-01   1.480257004850943e+00  9.806873509938562e-01    1.019692972471371e+00   9.806873509938562e-01   1.019692972471371e+00
    259998  1.981935788063594e-05  5.906191435977670e-06  5.906191435977670e-06  2.077139525260844e-05  8.574789281246212e-06  8.574789281246212e-06  8.760075976459591e-06  6.742169191053835e-01    1.483202173755736e+00   6.742169191053835e-01   1.483202173755736e+00  9.788487342220218e-01    1.021608308861725e+00   9.788487342220218e-01   1.021608308861725e+00
    365386  1.406238514466601e-05  4.198244640344338e-06  4.198244640344338e-06  1.474029870838120e-05  6.095161040986290e-06  6.095161040986290e-06  6.237602670035782e-06  6.730541944442664e-01    1.485764457386213e+00   6.730541944442664e-01   1.485764457386213e+00  9.771640425681883e-01    1.023369625198031e+00   9.771640425681883e-01   1.023369625198031e+00
    518664  9.999455358910577e-06  2.989783753647595e-06  2.989783753647595e-06  1.048296519364940e-05  4.340767060093707e-06  4.340767060093707e-06  4.448317196960598e-06  6.721156835871382e-01    1.487839109277908e+00   6.721156835871382e-01   1.487839109277908e+00  9.758222869222598e-01    1.024776758434158e+00   9.758222869222598e-01   1.024776758434158e+00
    727202  7.140641740793712e-06  2.138261226144375e-06  2.138261226144375e-06  7.487127019490665e-06  3.104910241352075e-06  3.104910241352075e-06  3.183825676580726e-06  6.716012254919570e-01    1.488978819637332e+00   6.716012254919570e-01   1.488978819637332e+00  9.752136444500937e-01    1.025416333837169e+00   9.752136444500937e-01   1.025416333837169e+00
   1000940  5.107992624276365e-06  1.531342221247816e-06  1.531342221247816e-06  5.356477978967828e-06  2.223797807374235e-06  2.223797807374235e-06  2.281611004512050e-06  6.711670912436329e-01    1.489941942992257e+00   6.711670912436329e-01   1.489941942992257e+00  9.746612384742688e-01    1.025997506133922e+00   9.746612384742688e-01   1.025997506133922e+00
   1398255  3.639680504470375e-06  1.092014655692974e-06  1.092014655692974e-06  3.817070462382420e-06  1.585953577006199e-06  1.585953577006199e-06  1.628022307518487e-06  6.707614819833011e-01    1.490842910423553e+00   6.707614819833011e-01   1.490842910423553e+00  9.741596105176158e-01    1.026525827188272e+00   9.741596105176158e-01   1.026525827188272e+00
   1988565  2.578299017118997e-06  7.743421913906012e-07  7.743421913906012e-07  2.704146243756623e-06  1.124449605502038e-06  1.124449605502038e-06  1.154481074085598e-06  6.707274885419109e-01    1.490918468503344e+00   6.707274885419109e-01   1.490918468503344e+00  9.739870412277249e-01    1.026707705206720e+00   9.739870412277249e-01   1.026707705206720e+00
   2872117  1.787627711398391e-06  5.377641901115849e-07  5.377641901115849e-07  1.875367988585318e-06  7.813978386312072e-07  7.813978386312072e-07  8.009908867138472e-07  6.713736685792037e-01    1.489483497492913e+00   6.713736685792037e-01   1.489483497492913e+00  9.755389875120519e-01    1.025074356638817e+00   9.755389875120519e-01   1.025074356638817e+00


==> datanumerics/mybsp2-P2FEM-nvb3eta3T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  4.850115595480423e-01  1.073655771319638e-01  1.073655771319638e-01  4.983201873205512e-01  1.568890160235727e-01  1.568890160235727e-01  1.424331244668898e-01  7.537964046904146e-01    1.326618160789320e+00   7.537964046904146e-01   1.326618160789320e+00  1.101492483653571e+00    9.078591228176810e-01   1.101492483653571e+00   9.078591228176810e-01
        48  3.055267400814689e-01  6.770197512242483e-02  6.770197512242483e-02  3.139246424349340e-01  9.892244264356373e-02  9.892244264356373e-02  8.949220285016023e-02  7.565125560243555e-01    1.321855125915194e+00   7.565125560243555e-01   1.321855125915194e+00  1.105374987910320e+00    9.046703706318450e-01   1.105374987910320e+00   9.046703706318450e-01
       192  1.923741552104208e-01  4.263801722664151e-02  4.263801722664151e-02  1.976640521942105e-01  6.229977889151662e-02  6.229977889151662e-02  5.630362396012356e-02  7.572872619503042e-01    1.320502866276422e+00   7.572872619503042e-01   1.320502866276422e+00  1.106496784925243e+00    9.037531908125349e-01   1.106496784925243e+00   9.037531908125349e-01
       768  1.211557578424523e-01  2.685410042752076e-02  2.685410042752076e-02  1.244875247673868e-01  3.923734030363370e-02  3.923734030363370e-02  3.544571596548133e-02  7.576120187182146e-01    1.319936821609398e+00   7.576120187182146e-01   1.319936821609398e+00  1.106969890009975e+00    9.033669380031543e-01   1.106969890009975e+00   9.033669380031543e-01
      3072  7.631441904084753e-02  1.691514581344973e-02  1.691514581344973e-02  7.841307847055111e-02  2.471522768612510e-02  2.471522768612510e-02  2.232300950127405e-02  7.577448646646109e-01    1.319705413566366e+00   7.577448646646109e-01   1.319705413566366e+00  1.107163784735858e+00    9.032087336911723e-01   1.107163784735858e+00   9.032087336911723e-01
     12288  4.807275740493062e-02  1.065537127222238e-02  1.065537127222238e-02  4.939476868070924e-02  1.556888260140596e-02  1.556888260140596e-02  1.406096031670565e-02  7.577982607320830e-01    1.319612424333007e+00   7.577982607320830e-01   1.319612424333007e+00  1.107241770884509e+00    9.031451181625494e-01   1.107241770884509e+00   9.031451181625494e-01
     49152  3.028335278137774e-02  6.712334233861797e-03  6.712334233861797e-03  3.111615179429064e-02  9.807592858139053e-03  9.807592858139053e-03  8.857430696159421e-03  7.578195601092609e-01    1.319575335130993e+00   7.578195601092609e-01   1.319575335130993e+00  1.107272886977442e+00    9.031197383778917e-01   1.107272886977442e+00   9.031197383778917e-01
    196608  1.907716932580853e-02  4.228473005485071e-03  4.228473005485071e-03  1.960179579601913e-02  6.178348719632977e-03  6.178348719632977e-03  5.579726319814060e-03  7.578280301077529e-01    1.319560586664779e+00   7.578280301077529e-01   1.319560586664779e+00  1.107285261947913e+00    9.031096451521633e-01   1.107285261947913e+00   9.031096451521633e-01
    786432  1.201782664986575e-02  2.663762893393378e-03  2.663762893393378e-03  1.234831960249097e-02  3.892103848980135e-03  3.892103848980135e-03  3.514980923117064e-03  7.578313941548135e-01    1.319554729077000e+00   7.578313941548135e-01   1.319554729077000e+00  1.107290177133775e+00    9.031056363098097e-01   1.107290177133775e+00   9.031056363098097e-01
   3145728  7.570747138329030e-03  1.678063422136173e-03  1.678063422136173e-03  7.778944398186504e-03  2.451868790572415e-03  2.451868790572415e-03  2.214292622389780e-03  7.578327295897863e-01    1.319552403788760e+00   7.578327295897863e-01   1.319552403788760e+00  1.107292128321428e+00    9.031040449243736e-01   1.107292128321428e+00   9.031040449243736e-01


==> datanumerics/mybsp2-P2FEM-nvb5eta2T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  4.680839265819966e-01  1.075217534093310e-01  1.075217534093310e-01  4.821375984776039e-01  1.578449523980675e-01  1.578449523980675e-01  1.424331244668898e-01  7.548928931508883e-01    1.324691236429642e+00   7.548928931508883e-01   1.324691236429642e+00  1.108203958797242e+00    9.023609707055387e-01   1.108203958797242e+00   9.023609707055387e-01
        28  3.999761110591123e-01  8.270754284089564e-02  8.270754284089564e-02  4.063644819339065e-01  1.095068052781176e-01  1.095068052781176e-01  9.519466972988515e-02  8.688253562471331e-01    1.150979299590740e+00   8.688253562471331e-01   1.150979299590740e+00  1.150345976185884e+00    8.693036883700196e-01   1.150345976185884e+00   8.693036883700196e-01
        58  2.528317974277812e-01  5.264515137605848e-02  5.264515137605848e-02  2.570220899179393e-01  7.005675469668027e-02  7.005675469668027e-02  6.086505740190075e-02  8.649486852273046e-01    1.156137950238290e+00   8.649486852273046e-01   1.156137950238290e+00  1.151017639465702e+00    8.687964160689978e-01   1.151017639465702e+00   8.687964160689978e-01
        86  1.613115499018070e-01  3.423673034977265e-02  3.423673034977265e-02  1.642572534190049e-01  4.616473626129626e-02  4.616473626129626e-02  4.037069382094851e-02  8.480590029395798e-01    1.179163238092816e+00   8.480590029395798e-01   1.179163238092816e+00  1.143521002290558e+00    8.744920276907251e-01   1.143521002290558e+00   8.744920276907251e-01
       114  1.048771014517984e-01  2.320268896685589e-02  2.320268896685589e-02  1.072000975168017e-01  3.210948884634628e-02  3.210948884634628e-02  2.847276175354862e-02  8.149082680384560e-01    1.227131984323921e+00   8.149082680384560e-01   1.227131984323921e+00  1.127726531211691e+00    8.867398011160965e-01   1.127726531211691e+00   8.867398011160965e-01
       146  7.097514671051861e-02  1.692894614894126e-02  1.692894614894126e-02  7.310878300370088e-02  2.437235974246928e-02  2.437235974246928e-02  2.202976660855665e-02  7.684578075541590e-01    1.301307619194854e+00   7.684578075541590e-01   1.301307619194854e+00  1.106337628334326e+00    9.038832038150731e-01   1.106337628334326e+00   9.038832038150731e-01
       195  4.791174741436281e-02  1.214398103200207e-02  1.214398103200207e-02  4.962250401529080e-02  1.772945683757623e-02  1.772945683757623e-02  1.629151972601837e-02  7.454173236280427e-01    1.341530399552388e+00   7.454173236280427e-01   1.341530399552388e+00  1.088262920570964e+00    9.188955914029886e-01   1.088262920570964e+00   9.188955914029886e-01
       235  3.225087472448250e-02  8.642100261249999e-03  8.642100261249999e-03  3.350696078132961e-02  1.254126776816416e-02  1.254126776816416e-02  1.176759522985546e-02  7.343981580301305e-01    1.361659188637252e+00   7.343981580301305e-01   1.361659188637252e+00  1.065746018893123e+00    9.383098620800797e-01   1.065746018893123e+00   9.383098620800797e-01
       319  2.214652100204221e-02  6.330889207681119e-03  6.330889207681119e-03  2.311321470624653e-02  9.156006756391524e-03  9.156006756391524e-03  8.718208270178652e-03  7.261686130321577e-01    1.377090639905853e+00   7.261686130321577e-01   1.377090639905853e+00  1.050216566597795e+00    9.521845605992746e-01   1.050216566597795e+00   9.521845605992746e-01
       459  1.444911797313263e-02  4.212989758586467e-03  4.212989758586467e-03  1.511203344870515e-02  6.111123256753474e-03  6.111123256753474e-03  5.832610135066795e-03  7.223163662623612e-01    1.384434918973964e+00   7.223163662623612e-01   1.384434918973964e+00  1.047751026596515e+00    9.544252161206386e-01   1.047751026596515e+00   9.544252161206386e-01
       642  9.760179878245808e-03  2.903494606090104e-03  2.903494606090104e-03  1.023076267950075e-02  4.223467139228785e-03  4.223467139228785e-03  4.046969246043594e-03  7.174491402247805e-01    1.393827024012733e+00   7.174491402247805e-01   1.393827024012733e+00  1.043612363340230e+00    9.582101890776354e-01   1.043612363340230e+00   9.582101890776354e-01
       953  6.284350454521119e-03  1.916078530346577e-03  1.916078530346577e-03  6.605724912787736e-03  2.795335028693309e-03  2.795335028693309e-03  2.675987175231368e-03  7.160267986639031e-01    1.396595772485035e+00   7.160267986639031e-01   1.396595772485035e+00  1.044599561076604e+00    9.573046335280494e-01   1.044599561076604e+00   9.573046335280494e-01
      1376  4.212053565723227e-03  1.297617138541822e-03  1.297617138541822e-03  4.433365923846059e-03  1.896614987928529e-03  1.896614987928529e-03  1.827375840495225e-03  7.100986615813875e-01    1.408255013145643e+00   7.100986615813875e-01   1.408255013145643e+00  1.037889932601133e+00    9.634933036625816e-01   1.037889932601133e+00   9.634933036625816e-01
      2082  2.731521260764746e-03  8.520225393469403e-04  8.520225393469403e-04  2.878607431869308e-03  1.245437576259280e-03  1.245437576259280e-03  1.203451756431777e-03  7.079822974152109e-01    1.412464695305127e+00   7.079822974152109e-01   1.412464695305127e+00  1.034887829614367e+00    9.662882984841288e-01   1.034887829614367e+00   9.662882984841288e-01
      3156  1.791149731810856e-03  5.670713623830323e-04  5.670713623830323e-04  1.891149016776690e-03  8.305402891638018e-04  8.305402891638018e-04  8.023908315577891e-04  7.067271210989543e-01    1.414973290461825e+00   7.067271210989543e-01   1.414973290461825e+00  1.035081978131981e+00    9.661070534767749e-01   1.035081978131981e+00   9.661070534767749e-01
      4755  1.193470562111433e-03  3.827150632791234e-04  3.827150632791234e-04  1.262169907101623e-03  5.614015598723321e-04  5.614015598723321e-04  5.436935660965614e-04  7.039168515949519e-01    1.420622333069844e+00   7.039168515949519e-01   1.420622333069844e+00  1.032569805640528e+00    9.684575265879246e-01   1.032569805640528e+00   9.684575265879246e-01
      6967  7.843033037760045e-04  2.542358220441703e-04  2.542358220441703e-04  8.304718296628581e-04  3.730785986358601e-04  3.730785986358601e-04  3.626672306525747e-04  7.010168015089328e-01    1.426499333321981e+00   7.010168015089328e-01   1.426499333321981e+00  1.028707771486692e+00    9.720933657911391e-01   1.028707771486692e+00   9.720933657911391e-01
     10235  5.237504921055446e-04  1.717324076044810e-04  1.717324076044810e-04  5.554115725074573e-04  2.523082573282917e-04  2.523082573282917e-04  2.459681763857345e-04  6.981895386953034e-01    1.432275828521701e+00   6.981895386953034e-01   1.432275828521701e+00  1.025776021254938e+00    9.748716866832157e-01   1.025776021254938e+00   9.748716866832157e-01
     15722  3.488256717434052e-04  1.154438865346332e-04  1.154438865346332e-04  3.703854026342337e-04  1.698036753297942e-04  1.698036753297942e-04  1.656962925219405e-04  6.967197924440391e-01    1.435297246963628e+00   6.967197924440391e-01   1.435297246963628e+00  1.024788622275962e+00    9.758109899572180e-01   1.024788622275962e+00   9.758109899572180e-01
     23293  2.319768016203073e-04  7.746239296286445e-05  7.746239296286445e-05  2.466069118109679e-04  1.140269914822280e-04  1.140269914822280e-04  1.114024431488242e-04  6.953383675740511e-01    1.438148744026416e+00   6.953383675740511e-01   1.438148744026416e+00  1.023559163149570e+00    9.769830958504865e-01   1.023559163149570e+00   9.769830958504865e-01
     33781  1.554185196017502e-04  5.232029903670576e-05  5.232029903670576e-05  1.654054374534953e-04  7.708084194709500e-05  7.708084194709500e-05  7.538442486359540e-05  6.940465372174278e-01    1.440825573468317e+00   6.940465372174278e-01   1.440825573468317e+00  1.022503548797635e+00    9.779917157020166e-01   1.022503548797635e+00   9.779917157020166e-01
     50331  1.044643649437082e-04  3.542779208670886e-05  3.542779208670886e-05  1.112944677815099e-04  5.223775902368381e-05  5.223775902368381e-05  5.113997707624578e-05  6.927612038990308e-01    1.443498848335839e+00   6.927612038990308e-01   1.443498848335839e+00  1.021466218997348e+00    9.789848958309962e-01   1.021466218997348e+00   9.789848958309962e-01
     75009  7.013110741755754e-05  2.393178655455624e-05  2.393178655455624e-05  7.478345329302623e-05  3.531179783741024e-05  3.531179783741024e-05  3.457701005272087e-05  6.921300169698463e-01    1.444815244942001e+00   6.921300169698463e-01   1.444815244942001e+00  1.021250761230338e+00    9.791914365823957e-01   1.021250761230338e+00   9.791914365823957e-01
    109769  4.712353057166760e-05  1.617982675062264e-05  1.617982675062264e-05  5.029101175806359e-05  2.388190787585836e-05  2.388190787585836e-05  2.342071684575456e-05  6.908339679430237e-01    1.447525811415334e+00   6.908339679430237e-01   1.447525811415334e+00  1.019691584725657e+00    9.806886856568939e-01   1.019691584725657e+00   9.806886856568939e-01
    160561  3.186238653073900e-05  1.099986365302105e-05  1.099986365302105e-05  3.403137958297534e-05  1.624561852535521e-05  1.624561852535521e-05  1.594004529315786e-05  6.900773147578605e-01    1.449112988666911e+00   6.900773147578605e-01   1.449112988666911e+00  1.019170160848195e+00    9.811904217915477e-01   1.019170160848195e+00   9.811904217915477e-01
    239375  2.157654649904968e-05  7.474306019700245e-06  7.474306019700245e-06  2.305763608376449e-05  1.104411487724513e-05  1.104411487724513e-05  1.084484361787311e-05  6.892036697866284e-01    1.450949906157046e+00   6.892036697866284e-01   1.450949906157046e+00  1.018374747151135e+00    9.819567922294444e-01   1.018374747151135e+00   9.819567922294444e-01
    350513  1.461643614994685e-05  5.086935098103742e-06  5.086935098103742e-06  1.563029515322822e-05  7.519496628356523e-06  7.519496628356523e-06  7.385016648438750e-06  6.888183656538078e-01    1.451761523592402e+00   6.888183656538078e-01   1.451761523592402e+00  1.018209841130988e+00    9.821158268213540e-01   1.018209841130988e+00   9.821158268213540e-01
    510814  9.929018867120988e-06  3.466551985162672e-06  3.466551985162672e-06  1.062271128248131e-05  5.125774282305953e-06  5.125774282305953e-06  5.038543836790489e-06  6.880067133385976e-01    1.453474189441313e+00   6.880067133385976e-01   1.453474189441313e+00  1.017312630065561e+00    9.829819963363229e-01   1.017312630065561e+00   9.829819963363229e-01
    748375  6.755820447661378e-06  2.365590622934327e-06  2.365590622934327e-06  7.231013532143696e-06  3.498923516785922e-06  3.498923516785922e-06  3.440547615063427e-06  6.875622393880797e-01    1.454413786437698e+00   6.875622393880797e-01   1.454413786437698e+00  1.016967037882840e+00    9.833160395068828e-01   1.016967037882840e+00   9.833160395068828e-01
   1103443  4.600514866226368e-06  1.614633261493247e-06  1.614633261493247e-06  4.925858662647417e-06  2.388804533470571e-06  2.388804533470571e-06  2.350087354451653e-06  6.870524444271096e-01    1.455492965800941e+00   6.870524444271096e-01   1.455492965800941e+00  1.016474782924804e+00    9.837922364611944e-01   1.016474782924804e+00   9.837922364611944e-01
   1609984  3.130075714327041e-06  1.101494679931765e-06  1.101494679931765e-06  3.352814363589235e-06  1.630116777776552e-06  1.630116777776552e-06  1.603878651730659e-06  6.867693380314036e-01    1.456092962546143e+00   6.867693380314036e-01   1.456092962546143e+00  1.016359171572975e+00    9.839041433082597e-01   1.016359171572975e+00   9.839041433082597e-01
   2353469  2.124991467025725e-06  7.493407233868673e-07  7.493407233868673e-07  2.276866717669952e-06  1.109073863557792e-06  1.109073863557792e-06  1.091579345019561e-06  6.864738938179884e-01    1.456719634942359e+00   6.864738938179884e-01   1.456719634942359e+00  1.016026795136837e+00    9.842260113477826e-01   1.016026795136837e+00   9.842260113477826e-01
   3481815  1.431453298638577e-06  5.052126202202438e-07  5.052126202202438e-07  1.534132100562474e-06  7.481594398407302e-07  7.481594398407302e-07  7.363550777087128e-07  6.860991870828053e-01    1.457515208918780e+00   6.860991870828053e-01   1.457515208918780e+00  1.016030801564849e+00    9.842221303329003e-01   1.016030801564849e+00   9.842221303329003e-01


==> datanumerics/mybsp2-P2FEM-nvb5eta2T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  4.680839265819966e-01  1.075217534093310e-01  1.075217534093310e-01  4.821375984776039e-01  1.578449523980675e-01  1.578449523980675e-01  1.424331244668898e-01  7.548928931508883e-01    1.324691236429642e+00   7.548928931508883e-01   1.324691236429642e+00  1.108203958797242e+00    9.023609707055387e-01   1.108203958797242e+00   9.023609707055387e-01
        72  2.939863561776923e-01  6.748110224065364e-02  6.748110224065364e-02  3.028031768874018e-01  9.907313194847381e-02  9.907313194847381e-02  8.888128968370893e-02  7.592273073533300e-01    1.317128599451994e+00   7.592273073533300e-01   1.317128599451994e+00  1.114668028569718e+00    8.971280904890997e-01   1.114668028569718e+00   8.971280904890997e-01
       432  1.850453993454016e-01  4.247248138992073e-02  4.247248138992073e-02  1.905943876106775e-01  6.235649481174484e-02  6.235649481174484e-02  5.587239568907067e-02  7.601693263034516e-01    1.315496384026433e+00   7.601693263034516e-01   1.315496384026433e+00  1.116051925869764e+00    8.960156573545425e-01   1.116051925869764e+00   8.960156573545425e-01
      2592  1.165348072689092e-01  2.674748471656144e-02  2.674748471656144e-02  1.200293224501851e-01  3.926964325419061e-02  3.926964325419061e-02  3.517013514700051e-02  7.605169728454285e-01    1.314895046008717e+00   7.605169728454285e-01   1.314895046008717e+00  1.116562193749197e+00    8.956061790362044e-01   1.116562193749197e+00   8.956061790362044e-01
     15552  7.340329301121373e-02  1.684777855516277e-02  1.684777855516277e-02  7.560442672686286e-02  2.473526951644647e-02  2.473526951644647e-02  2.214908219492408e-02  7.606535750282141e-01    1.314658910217977e+00   7.606535750282141e-01   1.314658910217977e+00  1.116762730787783e+00    8.954453550707085e-01   1.116762730787783e+00   8.954453550707085e-01
     93312  4.623892273549284e-02  1.061291759400982e-02  1.061291759400982e-02  4.762548237128609e-02  1.558148308782046e-02  1.558148308782046e-02  1.395137381323661e-02  7.607077077915172e-01    1.314565357702494e+00   7.607077077915172e-01   1.314565357702494e+00  1.116842204675016e+00    8.953816356635489e-01   1.116842204675016e+00   8.953816356635489e-01
    559872  2.912813275004920e-02  6.685589824983173e-03  6.685589824983173e-03  3.000159368771054e-02  9.815529410376419e-03  9.815529410376419e-03  8.788396645728502e-03  7.607291858216967e-01    1.314528242951342e+00   7.607291858216967e-01   1.314528242951342e+00  1.116873737730891e+00    8.953563560655129e-01   1.116873737730891e+00   8.953563560655129e-01
   3359232  1.834943299532951e-02  4.211625356617187e-03  4.211625356617187e-03  1.889967468337749e-02  6.183348610231259e-03  6.183348610231259e-03  5.536238450698959e-03  7.607377092085806e-01    1.314513514835923e+00   7.607377092085806e-01   1.314513514835923e+00  1.116886251431349e+00    8.953463244072053e-01   1.116886251431349e+00   8.953463244072053e-01


==> datanumerics/mybsp3-P1FEM-nvb3eta1T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  8.987645841808509e-01  2.403700850309326e-01               NaN  9.223560813160722e-01  3.173968190463490e-01               NaN  2.886751345948128e-01  8.326663997864533e-01    1.200961153538153e+00   8.326663997864533e-01   1.200961153538153e+00  1.099494833498043e+00    9.095085938862482e-01   1.099494833498043e+00   9.095085938862482e-01
        41  5.327705652731789e-01  1.349795363064435e-01               NaN  5.440956395284877e-01  1.743991541089407e-01               NaN  4.141981501571768e-01  3.258815527187229e-01    3.068599592880689e+00   3.258815527187229e-01   3.068599592880689e+00  4.210524697967895e-01    2.375000912552835e+00   4.210524697967895e-01   2.375000912552835e+00
        81  3.881229429724565e-01  1.137721686600056e-01               NaN  3.989918882125342e-01  1.466261039494787e-01               NaN  4.323251603281260e-01  2.631634221187932e-01    3.799920186281037e+00   2.631634221187932e-01   3.799920186281037e+00  3.391569989546583e-01    2.948486992991966e+00   3.391569989546583e-01   2.948486992991966e+00
       160  2.647674179997369e-01  8.718821958411221e-02               NaN  2.745542374989103e-01  1.134902168850164e-01               NaN  4.452575570241243e-01  1.958152494184131e-01    5.106854563013246e+00   1.958152494184131e-01   5.106854563013246e+00  2.548866719826777e-01    3.923312239990173e+00   2.548866719826777e-01   3.923312239990173e+00
       285  2.001716322741064e-01  6.465300064405438e-02               NaN  2.067377103212734e-01  8.277565459652231e-02               NaN  4.534177377245848e-01  1.425903648333360e-01    7.013096580325263e+00   1.425903648333360e-01   7.013096580325263e+00  1.825593657008671e-01    5.477670215170179e+00   1.825593657008671e-01   5.477670215170179e+00
       604  1.378600264166776e-01  4.776770950241409e-02               NaN  1.433974356348511e-01  6.196121152907905e-02               NaN  4.574871264562910e-01  1.044132320671495e-01    9.577330192756477e+00   1.044132320671495e-01   9.577330192756477e+00  1.354381532198129e-01    7.383443854089061e+00   1.354381532198129e-01   7.383443854089061e+00
      1152  1.002799166143312e-01  3.445127767730970e-02               NaN  1.042309542428859e-01  4.466453492206618e-02               NaN  4.600368523688808e-01  7.488808233494502e-02    1.335325954171709e+01   7.488808233494502e-02   1.335325954171709e+01  9.708903687188064e-02    1.029982408126684e+01   9.708903687188064e-02   1.029982408126684e+01
      2386  6.970309153803694e-02  2.398606254474446e-02               NaN  7.248502240727946e-02  3.115908695427773e-02               NaN  4.614123617271742e-01  5.198400505560586e-02    1.923668634092982e+01   5.198400505560586e-02   1.923668634092982e+01  6.752980530829730e-02    1.480827607061280e+01   6.752980530829730e-02   1.480827607061280e+01
      4586  5.050971120236513e-02  1.780604179679338e-02               NaN  5.262873748137765e-02  2.314321083183160e-02               NaN  4.619845006460809e-01  3.854250904931183e-02    2.594537887298893e+01   3.854250904931183e-02   2.594537887298893e+01  5.009521055244504e-02    1.996198816158469e+01   5.009521055244504e-02   1.996198816158469e+01
      9394  3.514845195585025e-02  1.219788524077992e-02               NaN  3.659428897463114e-02  1.589077452528138e-02               NaN  4.623558672731994e-01  2.638202757697971e-02    3.790459232453289e+01   2.638202757697971e-02   3.790459232453289e+01  3.436914214801507e-02    2.909586732463013e+01   3.436914214801507e-02   2.909586732463013e+01
     18408  2.526048611211781e-02  8.974972800432820e-03               NaN  2.635012105479998e-02  1.169559138097034e-02               NaN  4.625058323196608e-01  1.940510188902822e-02    5.153283944184837e+01   1.940510188902822e-02   5.153283944184837e+01  2.528744626270342e-02    3.954531389256593e+01   2.528744626270342e-02   3.954531389256593e+01
     37326  1.763888810972027e-02  6.155153799093563e-03               NaN  1.837147816539534e-02  8.016654821361780e-03               NaN  4.626005321274728e-01  1.330554846270144e-02    7.515661626450301e+01   1.330554846270144e-02   7.515661626450301e+01  1.732954085567878e-02    5.770493334636195e+01   1.732954085567878e-02   5.770493334636195e+01
     73928  1.261080517885807e-02  4.480833876301825e-03               NaN  1.315262119598323e-02  5.834115982128660e-03               NaN  4.626393901520320e-01  9.685370445498248e-03    1.032485030518166e+02   9.685370445498248e-03   1.032485030518166e+02  1.261050422060141e-02    7.929897032716025e+01   1.261050422060141e-02   7.929897032716025e+01
    149066  8.824251970006655e-03  3.063764401432048e-03               NaN  9.188290618536835e-03  3.992983091375515e-03               NaN  4.626628706143833e-01  6.622023499235172e-03    1.510112430310007e+02   6.622023499235172e-03   1.510112430310007e+02  8.630437722554046e-03    1.158689781616390e+02   8.630437722554046e-03   1.158689781616390e+02
    295208  6.318443783617350e-03  2.249143980690267e-03               NaN  6.591613751361141e-03  2.930066321139310e-03               NaN  4.626722270142174e-01  4.861203783950389e-03    2.057103640257937e+02   4.861203783950389e-03   2.057103640257937e+02  6.332920262035250e-03    1.579050356902210e+02   6.332920262035250e-03   1.579050356902210e+02
    595302  4.415063807810152e-03  1.532404159023351e-03               NaN  4.597417377286559e-03  1.997929082959099e-03               NaN  4.626781742445494e-01  3.312030357873324e-03    3.019295996556344e+02   3.312030357873324e-03   3.019295996556344e+02  4.318183122040006e-03    2.315788774440806e+02   4.318183122040006e-03   2.315788774440806e+02
   1180745  3.160045994581203e-03  1.124289221674353e-03               NaN  3.296701638938803e-03  1.465051965729000e-03               NaN  4.626805109247718e-01  2.429947220874305e-03    4.115315721302770e+02   2.429947220874305e-03   4.115315721302770e+02  3.166444082117835e-03    3.158116720416434e+02   3.166444082117835e-03   3.158116720416434e+02
   2379492  2.207936721454744e-03  7.653825928498658e-04               NaN  2.298927961898370e-03  9.979457507740209e-04               NaN  4.626819968535416e-01  1.654230331101778e-03    6.045107390419831e+02   1.654230331101778e-03   6.045107390419831e+02  2.156871798687929e-03    4.636344174968217e+02   2.156871798687929e-03   4.636344174968217e+02


==> datanumerics/mybsp3-P1FEM-nvb3eta1T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  8.987645841808509e-01  2.403700850309326e-01               NaN  9.223560813160722e-01  3.173968190463490e-01               NaN  2.886751345948128e-01  8.326663997864533e-01    1.200961153538153e+00   8.326663997864533e-01   1.200961153538153e+00  1.099494833498043e+00    9.095085938862482e-01   1.099494833498043e+00   9.095085938862482e-01
        48  4.560283764135423e-01  1.430450282057068e-01               NaN  4.713020915320716e-01  1.860797180847640e-01               NaN  4.149966532662911e-01  3.446895946746805e-01    2.901160973378974e+00   3.446895946746805e-01   2.901160973378974e+00  4.483884788472309e-01    2.230208953117877e+00   4.483884788472309e-01   2.230208953117877e+00
       192  2.301816117857385e-01  7.815736948158118e-02               NaN  2.390885101100227e-01  1.014313347374983e-01               NaN  4.489268266866471e-01  1.740982379209327e-01    5.743883521981156e+00   1.740982379209327e-01   5.743883521981156e+00  2.259417987695751e-01    4.425918557105239e+00   2.259417987695751e-01   4.425918557105239e+00
       768  1.162481578726812e-01  4.236607379486318e-02               NaN  1.213951508755951e-01  5.493662399627868e-02               NaN  4.585590967431230e-01  9.238956133629148e-02    1.082373360730733e+01   9.238956133629148e-02   1.082373360730733e+01  1.198027132957592e-01    8.347056360328677e+00   1.198027132957592e-01   8.347056360328677e+00
      3072  5.895417183290027e-02  2.336465014724459e-02               NaN  6.201654579278204e-02  3.027151221971285e-02               NaN  4.613847095292966e-01  5.064027841555725e-02    1.974712681857588e+01   5.064027841555725e-02   1.974712681857588e+01  6.561013313725929e-02    1.524154809910164e+01   6.561013313725929e-02   1.524154809910164e+01
     12288  3.011685597338082e-02  1.321374809512298e-02               NaN  3.201436120827461e-02  1.710255678469976e-02               NaN  4.622526843028874e-01  2.858555189365818e-02    3.498270747824372e+01   2.858555189365818e-02   3.498270747824372e+01  3.699828549506799e-02    2.702827946266061e+01   3.699828549506799e-02   2.702827946266061e+01
     49152  1.555305552000364e-02  7.667598532677276e-03               NaN  1.677469954370373e-02  9.913882994646128e-03               NaN  4.625335673234851e-01  1.657738826837348e-02    6.032313316252663e+01   1.657738826837348e-02   6.032313316252663e+01  2.143386706399320e-02    4.665513679889814e+01   2.143386706399320e-02   4.665513679889814e+01
    196608  8.154205468305977e-03  4.551340421441755e-03               NaN  8.963380004079218e-03  5.879269844974399e-03               NaN  4.626291469139243e-01  9.837988920072446e-03    1.016467906321484e+02   9.837988920072446e-03   1.016467906321484e+02  1.270838615377661e-02    7.868819753347090e+01   1.270838615377661e-02   7.868819753347090e+01
    786432  4.360295848227208e-03  2.751015828233514e-03               NaN  4.904498234632690e-03  3.551057748986976e-03               NaN  4.626631091825201e-01  5.946045348405423e-03    1.681790066179321e+02   5.946045348405423e-03   1.681790066179321e+02  7.675255879513159e-03    1.302888158646549e+02   7.675255879513159e-03   1.302888158646549e+02
   3145728  2.387798742151507e-03  1.685396061405527e-03               NaN  2.754786674373437e-03  2.174356611066110e-03               NaN  4.626755957507513e-01  3.642716574819020e-03    2.745203969237389e+02   3.642716574819020e-03   2.745203969237389e+02  4.699527338453920e-03    2.127873566810628e+02   4.699527338453920e-03   2.127873566810628e+02


==> datanumerics/mybsp3-P1FEM-nvb5eta2T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  9.012192042394226e-01  2.493913673123792e-01               NaN  9.251657671315546e-01  3.254714990166083e-01               NaN  2.886751345948128e-01  8.639170383082262e-01    1.157518552890518e+00   8.639170383082262e-01   1.157518552890518e+00  1.127466345424739e+00    8.869444343576214e-01   1.127466345424739e+00   8.869444343576214e-01
        36  6.586737288734956e-01  1.539312544875638e-01               NaN  6.679944806238808e-01  1.898956980659862e-01               NaN  4.083121742595603e-01  3.769940359155471e-01    2.652561857036955e+00   3.769940359155471e-01   2.652561857036955e+00  4.650747884516205e-01    2.150191807492539e+00   4.650747884516205e-01   2.150191807492539e+00
        73  4.890538151638759e-01  1.186422263628866e-01               NaN  4.965024205802820e-01  1.463454727419995e-01               NaN  4.310260123851259e-01  2.752553742786146e-01    3.632989919345938e+00   2.752553742786146e-01   3.632989919345938e+00  3.395281689199733e-01    2.945263726367575e+00   3.395281689199733e-01   2.945263726367575e+00
       150  3.153265617526697e-01  9.079822194988281e-02               NaN  3.224944699006602e-01  1.132084788300233e-01               NaN  4.455564829674972e-01  2.037861088792786e-01    4.907105815501845e+00   2.037861088792786e-01   4.907105815501845e+00  2.540833388306499e-01    3.935716543250063e+00   2.540833388306499e-01   3.935716543250063e+00
       275  2.311674866714630e-01  6.956409799557922e-02               NaN  2.377319682474564e-01  8.897890515592510e-02               NaN  4.529508483457357e-01  1.535797940320474e-01    6.511273219908934e+00   1.535797940320474e-01   6.511273219908934e+00  1.964427387229614e-01    5.090541938586370e+00   1.964427387229614e-01   5.090541938586370e+00
       554  1.649966860341943e-01  5.022736239370131e-02               NaN  1.700785649885484e-01  6.500461367722786e-02               NaN  4.575774174060470e-01  1.097680097030014e-01    9.110122363571072e+00   1.097680097030014e-01   9.110122363571072e+00  1.420625476793226e-01    7.039152938868146e+00   1.420625476793226e-01   7.039152938868146e+00
      1012  1.186475139096697e-01  3.724866828370356e-02               NaN  1.223577357727146e-01  4.776658073789207e-02               NaN  4.599390533691892e-01  8.098609589867632e-02    1.234779858077273e+01   8.098609589867632e-02   1.234779858077273e+01  1.038541528230486e-01    9.628887943497507e+00   1.038541528230486e-01   9.628887943497507e+00
      1983  8.429277736910169e-02  2.652776454677443e-02               NaN  8.724763875814416e-02  3.479368396884384e-02               NaN  4.612487477723723e-01  5.751292480443971e-02    1.738739602272505e+01   5.751292480443971e-02   1.738739602272505e+01  7.543366597065460e-02    1.325668038444562e+01   7.543366597065460e-02   1.325668038444562e+01
      3821  6.221114948666234e-02  1.924011632252274e-02               NaN  6.412341480949640e-02  2.473392978244863e-02               NaN  4.619609470779635e-01  4.164879400352354e-02    2.401029907169458e+01   4.164879400352354e-02   2.401029907169458e+01  5.354117039307735e-02    1.867721591923392e+01   5.354117039307735e-02   1.867721591923392e+01
      7462  4.352196481761637e-02  1.375440121001587e-02               NaN  4.503274788235215e-02  1.797138038370283e-02               NaN  4.623044021809404e-01  2.975182833027093e-02    3.361137974107468e+01   2.975182833027093e-02   3.361137974107468e+01  3.887347881379042e-02    2.572447927262040e+01   3.887347881379042e-02   2.572447927262040e+01
     14060  3.194528250733075e-02  9.947075778478807e-03               NaN  3.295038567913466e-02  1.281292934786370e-02               NaN  4.624897601688907e-01  2.150766705590706e-02    4.649504743590267e+01   2.150766705590706e-02   4.649504743590267e+01  2.770424439923752e-02    3.609555220453953e+01   2.770424439923752e-02   3.609555220453953e+01
     28472  2.221781929428270e-02  7.062369747049681e-03               NaN  2.300223659303141e-02  9.238423054420162e-03               NaN  4.625834120257054e-01  1.526723519142799e-02    6.549974422097490e+01   1.526723519142799e-02   6.549974422097490e+01  1.997136692378150e-02    5.007168531910654e+01   1.997136692378150e-02   5.007168531910654e+01
     53410  1.631634822618898e-02  5.111077640251514e-03               NaN  1.684245859015056e-02  6.600629255408384e-03               NaN  4.626320564608257e-01  1.104782422418301e-02    9.051556032282456e+01   1.104782422418301e-02   9.051556032282456e+01  1.426755704285551e-02    7.008908371603465e+01   1.426755704285551e-02   7.008908371603465e+01
    108762  1.139408432051672e-02  3.621437128360193e-03               NaN  1.179806294445007e-02  4.741723169147072e-03               NaN  4.626570434642920e-01  7.827476485051495e-03    1.277550947498530e+02   7.827476485051495e-03   1.277550947498530e+02  1.024889437247493e-02    9.757150026696169e+01   1.024889437247493e-02   9.757150026696169e+01
    203570  8.344430540030135e-03  2.620111441137561e-03               NaN  8.617918889838377e-03  3.391753074506740e-03               NaN  4.626697822844780e-01  5.663026939430755e-03    1.765840089929926e+02   5.663026939430755e-03   1.765840089929926e+02  7.330829036985348e-03    1.364102197657074e+02   7.330829036985348e-03   1.364102197657074e+02
    418354  5.819610550592962e-03  1.850399921160799e-03               NaN  6.026817436272132e-03  2.424590958865992e-03               NaN  4.626764256163791e-01  3.999339103339208e-03    2.500413128671835e+02   3.999339103339208e-03   2.500413128671835e+02  5.240359838165396e-03    1.908265903263031e+02   5.240359838165396e-03   1.908265903263031e+02
    783075  4.260998841840554e-03  1.340836137387494e-03               NaN  4.402765730316471e-03  1.739562155603197e-03               NaN  4.626797280537894e-01  2.897979003808037e-03    3.450680624966461e+02   2.897979003808037e-03   3.450680624966461e+02  3.759754426502477e-03    2.659748181825410e+02   3.759754426502477e-03   2.659748181825410e+02
   1603782  2.985457967778576e-03  9.480774809572233e-04               NaN  3.091738232278033e-03  1.242874462468141e-03               NaN  4.626814717068701e-01  2.049093250826940e-03    4.880207377562910e+02   2.049093250826940e-03   4.880207377562910e+02  2.686242130861811e-03    3.722672608366752e+02   2.686242130861811e-03   3.722672608366752e+02
   2998107  2.178481570129530e-03  6.880705159486778e-04               NaN  2.252504626893949e-03  8.952296787433432e-04               NaN  4.626823300596695e-01  1.487133765968416e-03    6.724344661415201e+02   1.487133765968416e-03   6.724344661415201e+02  1.934868959936055e-03    5.168308659171672e+02   1.934868959936055e-03   5.168308659171672e+02


==> datanumerics/mybsp3-P1FEM-nvb5eta2T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  9.012192042394226e-01  2.493913673123792e-01               NaN  9.251657671315546e-01  3.254714990166083e-01               NaN  2.886751345948128e-01  8.639170383082262e-01    1.157518552890518e+00   8.639170383082262e-01   1.157518552890518e+00  1.127466345424739e+00    8.869444343576214e-01   1.127466345424739e+00   8.869444343576214e-01
        72  3.971203464169475e-01  1.306888271365094e-01               NaN  4.108186290465863e-01  1.677705157997575e-01               NaN  4.248147692425023e-01  3.076372023730339e-01    3.250582154194156e+00   3.076372023730339e-01   3.250582154194156e+00  3.949262783375288e-01    2.532118156861006e+00   3.949262783375288e-01   2.532118156861006e+00
       432  1.752203725253602e-01  6.584065194031744e-02               NaN  1.834145898882864e-01  8.528613183799752e-02               NaN  4.529531193847272e-01  1.453586455696622e-01    6.879535758475106e+00   1.453586455696622e-01   6.879535758475106e+00  1.882890925971471e-01    5.310982097829451e+00   1.882890925971471e-01   5.310982097829451e+00
      2592  7.797711923478837e-02  3.371325359419347e-02               NaN  8.306858752199377e-02  4.423282239072196e-02               NaN  4.599855687194979e-01  7.329198106811048e-02    1.364405744566649e+01   7.329198106811048e-02   1.364405744566649e+01  9.616132635173043e-02    1.039919100473186e+01   9.616132635173043e-02   1.039919100473186e+01
     15552  3.542568892747130e-02  1.811099115010232e-02               NaN  3.876530769207406e-02  2.399536715523014e-02               NaN  4.618580838148453e-01  3.921332501211097e-02    2.550153550333087e+01   3.921332501211097e-02   2.550153550333087e+01  5.195398326047198e-02    1.924780232896652e+01   5.195398326047198e-02   1.924780232896652e+01
     93312  1.671949761830507e-02  1.028272611924814e-02               NaN  1.901785594242401e-02  1.370662980027378e-02               NaN  4.624049408762493e-01  2.223749188268306e-02    4.496910016991291e+01   2.223749188268306e-02   4.496910016991291e+01  2.964204875125244e-02    3.373585977108778e+01   2.964204875125244e-02   3.373585977108778e+01
    559872  8.356762360445025e-03  6.103002344584559e-03               NaN  9.960536051246310e-03  8.162318230578306e-03               NaN  4.625823489721902e-01  1.319333164818068e-02    7.579586617440158e+01   1.319333164818068e-02   7.579586617440158e+01  1.764511388883326e-02    5.667291275647996e+01   1.764511388883326e-02   5.667291275647996e+01
   3359232  4.471602394582503e-03  3.726234099353518e-03               NaN  5.570510920568295e-03  4.992012069708679e-03               NaN  4.626450354829931e-01  8.054196659569461e-03    1.241588754617590e+02   8.054196659569461e-03   1.241588754617590e+02  1.079015592266565e-02    9.267706668625740e+01   1.079015592266565e-02   9.267706668625740e+01


==> datanumerics/mybsp3-P2FEM-nvb3eta3T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  3.102120887303125e-01  7.130058803792554e-02  7.130058803792554e-02  3.179887705156399e-01  9.984534057320353e-02  9.984534057320353e-02  4.509979188499850e-01  1.580951597731035e-01    6.325304338445210e+00   1.580951597731035e-01   6.325304338445210e+00  2.213875860620434e-01    4.516965100833396e+00   2.213875860620434e-01   4.516965100833396e+00
        38  1.703112502620764e-01  3.715112470146412e-02  3.715112470146412e-02  1.739699858057945e-01  5.137937389673498e-02  5.137937389673498e-02  4.592434208676050e-01  8.089636783751419e-02    1.236149442467636e+01   8.089636783751419e-02   1.236149442467636e+01  1.118783014891510e-01    8.938283712655140e+00   1.118783014891510e-01   8.938283712655140e+00
        64  1.281637563772534e-01  2.906623424255941e-02  2.906623424255941e-02  1.311993900784335e-01  4.040021635175129e-02  4.040021635175129e-02  4.606404319050019e-01  6.309961572924573e-02    1.584795705081473e+01   6.309961572924573e-02   1.584795705081473e+01  8.770445135411614e-02    1.140192982865137e+01   8.770445135411614e-02   1.140192982865137e+01
        96  9.105349605634352e-02  2.082061390005130e-02  2.082061390005130e-02  9.312996117912925e-02  2.856481206517142e-02  2.856481206517142e-02  4.616968612649292e-01  4.509585324666976e-02    2.217498789811340e+01   4.509585324666976e-02   2.217498789811340e+01  6.186919267094705e-02    1.616313316578296e+01   6.186919267094705e-02   1.616313316578296e+01
       156  5.133125891336972e-02  1.189334903455298e-02  1.189334903455298e-02  5.263234901403206e-02  1.663483610863615e-02  1.663483610863615e-02  4.623472437226846e-01  2.572384543442114e-02    3.887443666030965e+01   2.572384543442114e-02   3.887443666030965e+01  3.597909652212332e-02    2.779391637544612e+01   3.597909652212332e-02   2.779391637544612e+01
       215  3.683901247649664e-02  8.872384087950836e-03  8.872384087950836e-03  3.785600846984319e-02  1.243719166168495e-02  1.243719166168495e-02  4.625013555067738e-01  1.918347693971438e-02    5.212819360862375e+01   1.918347693971438e-02   5.212819360862375e+01  2.689114640119750e-02    3.718696053640422e+01   2.689114640119750e-02   3.718696053640422e+01
       304  2.432454280635252e-02  6.124711947695856e-03  6.124711947695856e-03  2.509169487889369e-02  8.684576305132662e-03  8.684576305132662e-03  4.625956919830000e-01  1.323988107507264e-02    7.552937932975455e+01   1.323988107507264e-02   7.552937932975455e+01  1.877357799832648e-02    5.326635125649157e+01   1.877357799832648e-02   5.326635125649157e+01
       400  1.643156530074919e-02  4.227835973569697e-03  4.227835973569697e-03  1.697989453126924e-02  6.016234460162979e-03  6.016234460162979e-03  4.626420682305917e-01  9.138459867558875e-03    1.094276294356728e+02   9.138459867558875e-03   1.094276294356728e+02  1.300407998600842e-02    7.689894256848140e+01   1.300407998600842e-02   7.689894256848140e+01
       537  1.130409968426329e-02  2.964813512662567e-03  2.964813512662567e-03  1.170256972311659e-02  4.237639392103852e-03  4.237639392103852e-03  4.626629145340731e-01  6.408150339104436e-03    1.560512701922274e+02   6.408150339104436e-03   1.560512701922274e+02  9.159237230784720e-03    1.091793972361522e+02   9.159237230784720e-03   1.091793972361522e+02
       765  7.472765258738387e-03  2.014089143706875e-03  2.014089143706875e-03  7.756625535569716e-03  2.894749413272721e-03  2.894749413272721e-03  4.626738442045493e-01  4.353151078098205e-03    2.297186525483232e+02   4.353151078098205e-03   2.297186525483232e+02  6.256565936312027e-03    1.598320884298802e+02   6.256565936312027e-03   1.598320884298802e+02
      1167  4.878468806254284e-03  1.331275337300194e-03  1.331275337300194e-03  5.069335936009650e-03  1.915986159194919e-03  1.915986159194919e-03  4.626791387048013e-01  2.877318698713958e-03    3.475457899213453e+02   2.877318698713958e-03   3.475457899213453e+02  4.141068829164042e-03    2.414835495989257e+02   4.141068829164042e-03   2.414835495989257e+02
      1686  3.244345522659721e-03  9.031279204674548e-04  9.031279204674548e-04  3.378737894237232e-03  1.306036725471502e-03  1.306036725471502e-03  4.626813557705012e-01  1.951943619953045e-03    5.123098791265577e+02   1.951943619953045e-03   5.123098791265577e+02  2.822756329345852e-03    3.542636640661580e+02   2.822756329345852e-03   3.542636640661580e+02
      2429  2.158161583372095e-03  6.042924573546333e-04  6.042924573546333e-04  2.248183367169425e-03  8.728324045828166e-04  8.728324045828166e-04  4.626824082665509e-01  1.306063179749209e-03    7.656597441113228e+02   1.306063179749209e-03   7.656597441113228e+02  1.886461185876725e-03    5.300930692275306e+02   1.886461185876725e-03   5.300930692275306e+02
      3729  1.422453391406729e-03  4.022871357664137e-04  4.022871357664137e-04  1.483232529359971e-03  5.817559840948899e-04  5.817559840948899e-04  4.626828832560616e-01  8.694662161162698e-04    1.150130944094410e+03   8.694662161162698e-04   1.150130944094410e+03  1.257353589570613e-03    7.953212272941462e+02   1.257353589570613e-03   7.953212272941462e+02
      5687  9.290901706071441e-04  2.644083662971068e-04  2.644083662971068e-04  9.693602538971962e-04  3.825735757795193e-04  3.825735757795193e-04  4.626830996962194e-01  5.714675259820546e-04    1.749880709812026e+03   5.714675259820546e-04   1.749880709812026e+03  8.268587636563837e-04    1.209396385397166e+03   8.268587636563837e-04   1.209396385397166e+03
      8198  6.257954022176907e-04  1.794166777385610e-04  1.794166777385610e-04  6.533764539092369e-04  2.597522845654117e-04  2.597522845654117e-04  4.626831880725622e-01  3.877743612988662e-04    2.578819282044483e+03   3.877743612988662e-04   2.578819282044483e+03  5.614041989454671e-04    1.781247810184506e+03   5.614041989454671e-04   1.781247810184506e+03
     12204  4.202849393403708e-04  1.213757828503234e-04  1.213757828503234e-04  4.391053946590077e-04  1.758015871510615e-04  1.758015871510615e-04  4.626832290681937e-01  2.623301974760666e-04    3.811989658915397e+03   2.623301974760666e-04   3.811989658915397e+03  3.799610102685406e-04    2.631848987066441e+03   3.799610102685406e-04   2.631848987066441e+03
     18034  2.845798482677299e-04  8.263573833771543e-05  8.263573833771543e-05  2.974716337954667e-04  1.197177853264921e-04  1.197177853264921e-04  4.626832477155941e-01  1.786011029050929e-04    5.599069567512084e+03   1.786011029050929e-04   5.599069567512084e+03  2.587467471916795e-04    3.864782884629658e+03   2.587467471916795e-04   3.864782884629658e+03
     25844  1.958676882425896e-04  5.731460177672540e-05  5.731460177672540e-05  2.049113291808172e-04  8.312319234712763e-05  8.312319234712763e-05  4.626832560957272e-01  1.238743806299903e-04    8.072694248110714e+03   1.238743806299903e-04   8.072694248110714e+03  1.796546368428119e-04    5.566235403514499e+03   1.796546368428119e-04   5.566235403514499e+03
     36965  1.347493737929160e-04  3.962955944422482e-05  3.962955944422482e-05  1.410435659290248e-04  5.750126723938513e-05  5.750126723938513e-05  4.626832601616568e-01  8.565159550051294e-05    1.167520574668117e+04   8.565159550051294e-05   1.167520574668117e+04  1.242778206829760e-04    8.046488058001352e+03   1.242778206829760e-04   8.046488058001352e+03
     53591  9.290139236306918e-05  2.742054732118763e-05  2.742054732118763e-05  9.727191359512816e-05  3.978747148104109e-05  3.978747148104109e-05  4.626832621026576e-01  5.926418690093811e-05    1.687359689371138e+04   5.926418690093811e-05   1.687359689371138e+04  8.599289133613237e-05    1.162886820599113e+04   8.599289133613237e-05   1.162886820599113e+04
     77458  6.464259008233260e-05  1.915359283548710e-05  1.915359283548710e-05  6.770954824828763e-05  2.779889548061783e-05  2.779889548061783e-05  4.626832630172262e-01  4.139677046146791e-05    2.415647377446507e+04   4.139677046146791e-05   2.415647377446507e+04  6.008191283889784e-05    1.664394412144259e+04   6.008191283889784e-05   1.664394412144259e+04
    109456  4.524878483240873e-05  1.345013412575536e-05  1.345013412575536e-05  4.741106863726734e-05  1.952595730095729e-05  1.952595730095729e-05  4.626832634603701e-01  2.906985228979953e-05    3.439989959463589e+04   2.906985228979953e-05   3.439989959463589e+04  4.220156388395002e-05    2.369580432492733e+04   4.220156388395002e-05   2.369580432492733e+04
    153868  3.182504799352972e-05  9.488131266234993e-06  9.488131266234993e-06  3.335645276579342e-05  1.377838511043305e-05  1.377838511043305e-05  4.626832636773953e-01  2.050675269907875e-05    4.876442480553852e+04   2.050675269907875e-05   4.876442480553852e+04  2.977930301805773e-05    3.358036954033528e+04   2.977930301805773e-05   3.358036954033528e+04
    218594  2.245563325056153e-05  6.706083784890420e-06  6.706083784890420e-06  2.353962029675484e-05  9.738060318238537e-06  9.738060318238537e-06  4.626832637849062e-01  1.449389746677323e-05    6.899455459047275e+04   1.449389746677323e-05   6.899455459047275e+04  2.104692579233988e-05    4.751287717106668e+04   2.104692579233988e-05   4.751287717106668e+04
    309630  1.595437351462459e-05  4.771042012137125e-06  4.771042012137125e-06  1.672642240500557e-05  6.927771222267773e-06  6.927771222267773e-06  4.626832638379247e-01  1.031168054915510e-05    9.697740297840552e+04   1.031168054915510e-05   9.697740297840552e+04  1.497303179890797e-05    6.678674121782958e+04   1.497303179890797e-05   6.678674121782958e+04
    431368  1.135937832297415e-05  3.401310200070533e-06  3.401310200070533e-06  1.191055355471804e-05  4.939101251488250e-06  4.939101251488250e-06  4.626832638646111e-01  7.351271303095618e-06    1.360308929938282e+05   7.351271303095618e-06   1.360308929938282e+05  1.067490794941205e-05    9.367762277098397e+04   1.067490794941205e-05   9.367762277098397e+04
    598398  8.120696255318882e-06  2.434420652060133e-06  2.434420652060133e-06  8.515768171821182e-06  3.535393018637051e-06  3.535393018637051e-06  4.626832638780225e-01  5.261527360328125e-06    1.900588805334345e+05   5.261527360328125e-06   1.900588805334345e+05  7.641065270018259e-06    1.308718044751907e+05   7.641065270018259e-06   1.308718044751907e+05
    840632  5.808664198263052e-06  1.742530233675030e-06  1.742530233675030e-06  6.091621181754932e-06  2.530549440160224e-06  2.530549440160224e-06  4.626832638847471e-01  3.766140618626502e-06    2.655238083926607e+05   3.766140618626502e-06   2.655238083926607e+05  5.469291062990721e-06    1.828390532672034e+05   5.469291062990721e-06   1.828390532672034e+05
   1176810  4.160309420854699e-06  1.248780892030562e-06  1.248780892030562e-06  4.363205853729106e-06  1.813517179699191e-06  1.813517179699191e-06  4.626832638879157e-01  2.698997326026207e-06    3.705079624781704e+05   2.698997326026207e-06   3.705079624781704e+05  3.919565113421764e-06    2.551303450925463e+05   3.919565113421764e-06   2.551303450925463e+05
   1632584  2.987550872001602e-06  8.971117531454903e-07  8.971117531454903e-07  3.133345431591403e-06  1.302767392326404e-06  1.302767392326404e-06  4.626832638889933e-01  1.938932793040737e-06    5.157476337443068e+05   1.938932793040737e-06   5.157476337443068e+05  2.815678659686647e-06    3.551541638317807e+05   2.815678659686647e-06   3.551541638317807e+05
   2256446  2.146381301848763e-06  6.447938674051163e-07  6.447938674051163e-07  2.251219189588474e-06  9.363729375035124e-07  9.363729375035124e-07  4.626832638893325e-01  1.393596695037022e-06    7.175677178062149e+05   1.393596695037022e-06   7.175677178062149e+05  2.023788216656741e-06    4.941228493028686e+05   2.023788216656741e-06   4.941228493028686e+05
   3161789  1.541844382105883e-06  4.632267465918631e-07  4.632267465918631e-07  1.617135055299917e-06  6.726222619021694e-07  6.726222619021694e-07  4.626832638889532e-01  1.001174632292385e-06    9.988267458498273e+05   1.001174632292385e-06   9.988267458498273e+05  1.453742364157790e-06    6.878797953854357e+05   1.453742364157790e-06   6.878797953854357e+05


==> datanumerics/mybsp3-P2FEM-nvb3eta3T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  3.102120887303125e-01  7.130058803792554e-02  7.130058803792554e-02  3.179887705156399e-01  9.984534057320353e-02  9.984534057320353e-02  4.509979188499850e-01  1.580951597731035e-01    6.325304338445210e+00   1.580951597731035e-01   6.325304338445210e+00  2.213875860620434e-01    4.516965100833396e+00   2.213875860620434e-01   4.516965100833396e+00
        48  1.410987300128779e-01  3.257054736434119e-02  3.257054736434119e-02  1.451076543768188e-01  4.699170462015698e-02  4.699170462015698e-02  4.599801746865949e-01  7.080858949308623e-02    1.412258042645575e+01   7.080858949308623e-02   1.412258042645575e+01  1.021602825647313e-01    9.788539879638405e+00   1.021602825647313e-01   9.788539879638405e+00
       192  7.973031811047114e-02  1.791796613728737e-02  1.791796613728737e-02  8.196091244498539e-02  2.610978845786792e-02  2.610978845786792e-02  4.618276073449948e-01  3.879795372194430e-02    2.577455520378116e+01   3.879795372194430e-02   2.577455520378116e+01  5.653578963797928e-02    1.768791072705255e+01   5.653578963797928e-02   1.768791072705255e+01
       768  4.898822870418235e-02  1.089310453058928e-02  1.089310453058928e-02  5.034153955331059e-02  1.590860708354453e-02  1.590860708354453e-02  4.623633984243555e-01  2.355961688946586e-02    4.244551194069403e+01   2.355961688946586e-02   4.244551194069403e+01  3.440715060439033e-02    2.906372606955719e+01   3.440715060439033e-02   2.906372606955719e+01
      3072  3.070717316144591e-02  6.810693521347876e-03  6.810693521347876e-03  3.155245633955131e-02  9.950505702425257e-03  9.950505702425257e-03  4.625579589714490e-01  1.472397866959686e-02    6.791642547437755e+01   1.472397866959686e-02   6.791642547437755e+01  2.151191112255717e-02    4.648587446753674e+01   2.151191112255717e-02   4.648587446753674e+01
     12288  1.932580949064619e-02  4.284115983783264e-03  4.284115983783264e-03  1.985737736495444e-02  6.259566527161625e-03  6.259566527161625e-03  4.626336674481765e-01  9.260277159277786e-03    1.079881285192538e+02   9.260277159277786e-03   1.079881285192538e+02  1.353028749872125e-02    7.390825953214301e+01   1.353028749872125e-02   7.390825953214301e+01
     49152  1.217225328181859e-02  2.698053622248104e-03  2.698053622248104e-03  1.250700541074341e-02  3.942198338002339e-03  3.942198338002339e-03  4.626635920854968e-01  5.831566754769681e-03    1.714805029338115e+02   5.831566754769681e-03   1.714805029338115e+02  8.520658217847948e-03    1.173618251586870e+02   8.520658217847948e-03   1.173618251586870e+02
    196608  7.667754309621466e-03  1.699572205695230e-03  1.699572205695230e-03  7.878620729188867e-03  2.483295013496293e-03  2.483295013496293e-03  4.626754580306917e-01  3.673357158231826e-03    2.722305392382131e+02   3.673357158231826e-03   2.722305392382131e+02  5.367250348799703e-03    1.863151399717424e+02   5.367250348799703e-03   1.863151399717424e+02
    786432  4.830342702509809e-03  1.070650919178866e-03  1.070650919178866e-03  4.963178383823996e-03  1.564360072587585e-03  1.564360072587585e-03  4.626801662188065e-01  2.314019483326076e-03    4.321484789586306e+02   2.314019483326076e-03   4.321484789586306e+02  3.381083060836850e-03    2.957632161075896e+02   3.381083060836850e-03   2.957632161075896e+02
   3145728  3.042918771810662e-03  6.744659747835816e-04  6.744659747835816e-04  3.126599745078466e-03  9.854824530287601e-04  9.854824530287601e-04  4.626820345841819e-01  1.457731064465757e-03    6.859975919951253e+02   1.457731064465757e-03   6.859975919951253e+02  2.129934554114308e-03    4.694979937615176e+02   2.129934554114308e-03   4.694979937615176e+02


==> datanumerics/mybsp3-P2FEM-nvb5eta2T2ada.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  2.883482412188642e-01  7.145643723653948e-02  7.145643723653948e-02  2.972756289538487e-01  1.016568432444835e-01  1.016568432444835e-01  4.509979188499850e-01  1.584407250010126e-01    6.311508609883027e+00   1.584407250010126e-01   6.311508609883027e+00  2.254042402317549e-01    4.436473772506788e+00   2.254042402317549e-01   4.436473772506788e+00
        46  1.591158157125558e-01  3.677508158813436e-02  3.677508158813436e-02  1.631093157663351e-01  5.137326839616025e-02  5.137326839616025e-02  4.593431387022321e-01  8.006015218173032e-02    1.249060828325779e+01   8.006015218173032e-02   1.249060828325779e+01  1.118407222567938e-01    8.941287035896755e+00   1.118407222567938e-01   8.941287035896755e+00
        76  1.170873296117171e-01  2.865039615920145e-02  2.865039615920145e-02  1.204458397312647e-01  4.023186241085311e-02  4.023186241085311e-02  4.607202432414179e-01  6.218610225943254e-02    1.608076344499172e+01   6.218610225943254e-02   1.608076344499172e+01  8.732384348428027e-02    1.145162604048706e+01   8.732384348428027e-02   1.145162604048706e+01
       112  8.303947691791944e-02  2.017359400256331e-02  2.017359400256331e-02  8.528797917894290e-02  2.802603362244437e-02  2.802603362244437e-02  4.617768775795212e-01  4.368688642078940e-02    2.289016411854261e+01   4.368688642078940e-02   2.289016411854261e+01  6.069172144206828e-02    1.647671175309345e+01   6.069172144206828e-02   1.647671175309345e+01
       168  5.306701806786052e-02  1.341488785668050e-02  1.341488785668050e-02  5.472477146193846e-02  1.893809444358310e-02  1.893809444358310e-02  4.622746757051323e-01  2.901930077873734e-02    3.445982408827395e+01   2.901930077873734e-02   3.445982408827395e+01  4.096718993895959e-02    2.440977771455604e+01   4.096718993895959e-02   2.440977771455604e+01
       210  3.529829117179953e-02  9.632376794386201e-03  9.632376794386201e-03  3.670441497937112e-02  1.392937191828020e-02  1.392937191828020e-02  4.624669259506469e-01  2.082825009504386e-02    4.801171463933751e+01   2.082825009504386e-02   4.801171463933751e+01  3.011971480911200e-02    3.320084557033966e+01   3.011971480911200e-02   3.320084557033966e+01
       298  2.540856214748543e-02  7.036738287973498e-03  7.036738287973498e-03  2.642017547484560e-02  1.009684740166137e-02  1.009684740166137e-02  4.625719804009803e-01  1.521220174614490e-02    6.573670377816423e+01   1.521220174614490e-02   6.573670377816423e+01  2.182762430380872e-02    4.581350613706087e+01   2.182762430380872e-02   4.581350613706087e+01
       402  1.603204876071205e-02  4.779429579869736e-03  4.779429579869736e-03  1.680790216145320e-02  6.951398040111665e-03  6.951398040111665e-03  4.626304302732649e-01  1.033098833781133e-02    9.679615998984421e+01   1.033098833781133e-02   9.679615998984421e+01  1.502581236605132e-02    6.655214211641280e+01   1.502581236605132e-02   6.655214211641280e+01
       548  1.115438025164122e-02  3.365495044905398e-03  3.365495044905398e-03  1.171016369158026e-02  4.902478126691006e-03  4.902478126691006e-03  4.626572665238347e-01  7.274272530488870e-03    1.374707911765295e+02   7.274272530488870e-03   1.374707911765295e+02  1.059634956892749e-02    9.437212254042457e+01   1.059634956892749e-02   9.437212254042457e+01
       762  7.345923415680784e-03  2.252959601751176e-03  2.252959601751176e-03  7.726792628709830e-03  3.288853974435491e-03  3.288853974435491e-03  4.626717046279900e-01  4.869456202346895e-03    2.053617402941292e+02   4.869456202346895e-03   2.053617402941292e+02  7.108396605061220e-03    1.406787009166025e+02   7.108396605061220e-03   1.406787009166025e+02
      1130  4.761345186739891e-03  1.496732303819350e-03  1.496732303819350e-03  5.021897004048691e-03  2.188435313478199e-03  2.188435313478199e-03  4.626781234650867e-01  3.234932078936496e-03    3.091255011229651e+02   3.234932078936496e-03   3.091255011229651e+02  4.729930382462392e-03    2.114196022224332e+02   4.729930382462392e-03   2.114196022224332e+02
      1800  3.082272950691395e-03  9.598432053974971e-04  9.598432053974971e-04  3.249305301144187e-03  1.406725764471392e-03  1.406725764471392e-03  4.626811635653880e-01  2.074524058859483e-03    4.820382755887501e+02   2.074524058859483e-03   4.820382755887501e+02  3.040378289081976e-03    3.289064402252208e+02   3.040378289081976e-03   3.289064402252208e+02
      2612  1.964139392406973e-03  6.401082774291671e-04  6.401082774291671e-04  2.080559318715370e-03  9.384146912329637e-04  9.384146912329637e-04  4.626823265259269e-01  1.383472505283380e-03    7.228188461867317e+02   1.383472505283380e-03   7.228188461867317e+02  2.028205179737676e-03    4.930467637053061e+02   2.028205179737676e-03   4.930467637053061e+02
      3955  1.320331646180575e-03  4.291412772690591e-04  4.291412772690591e-04  1.398758989279827e-03  6.304072414252033e-04  6.304072414252033e-04  4.626828423661482e-01  9.275063563508032e-04    1.078159727049653e+03   9.275063563508032e-04   1.078159727049653e+03  1.362504038838607e-03    7.339427785127126e+02   1.362504038838607e-03   7.339427785127126e+02
      5926  8.677306140578862e-04  2.860874454032286e-04  2.860874454032286e-04  9.208923499104211e-04  4.206332463888301e-04  4.206332463888301e-04  4.626830758753997e-01  6.183226928323435e-04    1.617278504560963e+03   6.183226928323435e-04   1.617278504560963e+03  9.091174246928937e-04    1.099967917057367e+03   9.091174246928937e-04   1.099967917057367e+03
      8733  5.772383843036192e-04  1.918575787337707e-04  1.918575787337707e-04  6.132159069987799e-04  2.822036973543567e-04  2.822036973543567e-04  4.626831793261288e-01  4.146629644354050e-04    2.411597093947312e+03   4.146629644354050e-04   2.411597093947312e+03  6.099285860475196e-04    1.639536206165110e+03   6.099285860475196e-04   1.639536206165110e+03
     13286  3.797944671382554e-04  1.274454367290654e-04  1.274454367290654e-04  4.040023209172636e-04  1.876602711837720e-04  1.876602711837720e-04  4.626832265715489e-01  2.754485777957143e-04    3.630441688980682e+03   2.754485777957143e-04   3.630441688980682e+03  4.055912564073736e-04    2.465536384728189e+03   4.055912564073736e-04   2.465536384728189e+03
     19930  2.523582409254226e-04  8.513772970014012e-05  8.513772970014012e-05  2.686593413168008e-04  1.254655049497555e-04  1.254655049497555e-04  4.626832472478740e-01  1.840086716053697e-04    5.434526488754990e+03   1.840086716053697e-04   5.434526488754990e+03  2.711693273876839e-04    3.687732715324124e+03   2.711693273876839e-04   3.687732715324124e+03
     29560  1.689319760364387e-04  5.731494426659416e-05  5.731494426659416e-05  1.799884916227741e-04  8.451536798327486e-05  8.451536798327486e-05  4.626832563295149e-01  1.238751207927340e-04    8.072646013182786e+03   1.238751207927340e-04   8.072646013182786e+03  1.826635540126062e-04    5.474545841427058e+03   1.826635540126062e-04   5.474545841427058e+03
     43306  1.129376061163337e-04  3.871098096025350e-05  3.871098096025350e-05  1.204850477277321e-04  5.709889576489858e-05  5.709889576489858e-05  4.626832604407550e-01  8.366626647218051e-05    1.195224840506664e+04   8.366626647218051e-05   1.195224840506664e+04  1.234081728189297e-04    8.103191037981307e+03   1.234081728189297e-04   8.103191037981307e+03
     64864  7.609803009650015e-05  2.610726063979336e-05  2.610726063979336e-05  8.120788915347842e-05  3.854088912194213e-05  3.854088912194213e-05  4.626832623246661e-01  5.642577280323970e-05    1.772239794547546e+04   5.642577280323970e-05   1.772239794547546e+04  8.329864566161437e-05    1.200499710478269e+04   8.329864566161437e-05   1.200499710478269e+04
     95936  5.126049344916678e-05  1.766244068591814e-05  1.766244068591814e-05  5.473818729696065e-05  2.608817300787183e-05  2.608817300787183e-05  4.626832631748243e-01  3.817393472312485e-05    2.619588489509896e+04   3.817393472312485e-05   2.619588489509896e+04  5.638451849081572e-05    1.773536472006738e+04   5.638451849081572e-05   1.773536472006738e+04
    140998  3.438322618524368e-05  1.192694644329696e-05  1.192694644329696e-05  3.674842954154080e-05  1.762080821997728e-05  1.762080821997728e-05  4.626832635655468e-01  2.577777798009180e-05    3.879310314381251e+04   2.577777798009180e-05   3.879310314381251e+04  3.808395420268102e-05    2.625777761096043e+04   3.808395420268102e-05   2.625777761096043e+04
    208082  2.331359682613622e-05  8.117252154473405e-06  8.117252154473405e-06  2.493112511661164e-05  1.199695732874859e-05  1.199695732874859e-05  4.626832637411262e-01  1.754386378456743e-05    5.699998656394358e+04   1.754386378456743e-05   5.699998656394358e+04  2.592909289984812e-05    3.856671746530159e+04   2.592909289984812e-05   3.856671746530159e+04
    306764  1.582833179511105e-05  5.519733552685447e-06  5.519733552685447e-06  1.693177255500643e-05  8.161880477622913e-06  8.161880477622913e-06  4.626832638227857e-01  1.192983188343632e-05    8.382347796438147e+04   1.192983188343632e-05   8.382347796438147e+04  1.764031923304887e-05    5.668831650883704e+04   1.764031923304887e-05   5.668831650883704e+04
    450588  1.073201618180571e-05  3.751417429355882e-06  3.751417429355882e-06  1.148445734555358e-05  5.548848702621017e-06  5.548848702621017e-06  4.626832638605578e-01  8.107960071982361e-06    1.233355851684041e+05   8.107960071982361e-06   1.233355851684041e+05  1.199275862351769e-05    8.338365103413395e+04   1.199275862351769e-05   8.338365103413395e+04
    655004  7.278767959102301e-06  2.558019865375869e-06  2.558019865375869e-06  7.794561818609381e-06  3.783939293028470e-06  3.783939293028470e-06  4.626832638779360e-01  5.528663051125014e-06    1.808755554015021e+05   5.528663051125014e-06   1.808755554015021e+05  8.178249762729132e-06    1.222755514948096e+05   8.178249762729132e-06   1.222755514948096e+05
    969002  4.961576398326419e-06  1.744810848663288e-06  1.744810848663288e-06  5.313980410545405e-06  2.581765354334882e-06  2.581765354334882e-06  4.626832638860561e-01  3.771069724910081e-06    2.651767463736949e+05   3.771069724910081e-06   2.651767463736949e+05  5.579984312920138e-06    1.792119733535015e+05   5.579984312920138e-06   1.792119733535015e+05
   1416302  3.381019206797684e-06  1.191065945383036e-06  1.191065945383036e-06  3.622154070111704e-06  1.762766949186305e-06  1.762766949186305e-06  4.626832638898611e-01  2.574257679799204e-06    3.884615001237956e+05   2.574257679799204e-06   3.884615001237956e+05  3.809878348238506e-06    2.624755723400851e+05   3.809878348238506e-06   2.624755723400851e+05
   2070346  2.304388626255589e-06  8.137476331950597e-07  8.137476331950597e-07  2.469575110657225e-06  1.204483082858353e-06  1.204483082858353e-06  4.626832638916231e-01  1.758757440998921e-06    5.685832376248712e+05   1.758757440998921e-06   5.685832376248712e+05  2.603256216201686e-06    3.841342983362055e+05   2.603256216201686e-06   3.841342983362055e+05
   3022122  1.571238482718739e-06  5.559265827648205e-07  5.559265827648205e-07  1.684321667685463e-06  8.229237364925929e-07  8.229237364925929e-07  4.626832638924546e-01  1.201527321494039e-06    8.322740416393947e+05   1.201527321494039e-06   8.322740416393947e+05  1.778589805841501e-06    5.622431865490603e+05   1.778589805841501e-06   5.622431865490603e+05


==> datanumerics/mybsp3-P2FEM-nvb5eta2T2uni.dat <==
nrelements                   eta1                   eta2                   eta3                   eta4                   eta5                   eta6         errorH1semiosc   effectivityindexeta2    reliabilityindexeta2    effectivityindexlambda  reliabilityindexlambda effectivityindexeta5     reliabilityindexeta5     effectivityindexmu    reliabilityindexmu
        12  2.883482412188642e-01  7.145643723653948e-02  7.145643723653948e-02  2.972756289538487e-01  1.016568432444835e-01  1.016568432444835e-01  4.509979188499850e-01  1.584407250010126e-01    6.311508609883027e+00   1.584407250010126e-01   6.311508609883027e+00  2.254042402317549e-01    4.436473772506788e+00   2.254042402317549e-01   4.436473772506788e+00
        72  1.321530839538036e-01  3.161781279371310e-02  3.161781279371310e-02  1.363164485938585e-01  4.601546092998827e-02  4.601546092998827e-02  4.601712068642930e-01  6.870880298913913e-02    1.455417583330728e+01   6.870880298913913e-02   1.455417583330728e+01  9.999639317624338e-02    1.000036069538531e+01   9.999639317624338e-02   1.000036069538531e+01
       432  7.596755424665777e-02  1.761676487253368e-02  1.761676487253368e-02  7.827871137874011e-02  2.582320199880994e-02  2.582320199880994e-02  4.618593236929116e-01  3.814314006194448e-02    2.621703400338827e+01   3.814314006194448e-02   2.621703400338827e+01  5.591140131660454e-02    1.788543975740097e+01   5.591140131660454e-02   1.788543975740097e+01
      2592  4.700693528990588e-02  1.080995379191411e-02  1.080995379191411e-02  4.842058239024376e-02  1.586681866803515e-02  1.586681866803515e-02  4.623692022574958e-01  2.337948492056784e-02    4.277254196991573e+01   2.337948492056784e-02   4.277254196991573e+01  3.431633982230252e-02    2.914063694374802e+01   3.431633982230252e-02   2.914063694374802e+01
     15552  2.952028781666979e-02  6.777820917556754e-03  6.777820917556754e-03  3.040595627920719e-02  9.950559826688441e-03  9.950559826688441e-03  4.625595489280833e-01  1.465286130891342e-02    6.824605644712507e+01   1.465286130891342e-02   6.824605644712507e+01  2.151195419000097e-02    4.648578140171072e+01   2.151195419000097e-02   4.648578140171072e+01
     93312  1.858660052089006e-02  4.266291194779419e-03  4.266291194779419e-03  1.914400134384262e-02  6.263569995502413e-03  6.263569995502413e-03  4.626342340859502e-01  9.221736915359378e-03    1.084394414174230e+02   9.221736915359378e-03   1.084394414174230e+02  1.353892456289506e-02    7.386111026429768e+01   1.353892456289506e-02   7.386111026429768e+01
    559872  1.170767536691609e-02  2.687209624383966e-03  2.687209624383966e-03  1.205875652525179e-02  3.945255632224269e-03  3.945255632224269e-03  4.626638116224449e-01  5.808125807291048e-03    1.721725791036898e+02   5.808125807291048e-03   1.721725791036898e+02  8.527262200147566e-03    1.172709336863941e+02   8.527262200147566e-03   1.172709336863941e+02
   3359232  7.375224003873443e-03  1.692789299959693e-03  1.692789299959693e-03  7.596384229701738e-03  2.485288689901530e-03  2.485288689901530e-03  4.626755447393164e-01  3.658696292049444e-03    2.733214019903913e+02   3.658696292049444e-03   2.733214019903913e+02  5.371558359112773e-03    1.861657145181182e+02   5.371558359112773e-03   1.861657145181182e+02

